Identification of the Top TESS Objects of Interest for Atmospheric Characterization of Transiting Exoplanets with JWST

JWST has ushered in an era of unprecedented ability to characterize exoplanetary atmospheres. While there are over 5,000 confirmed planets, more than 4,000 TESS planet candidates are still unconfirmed and many of the best planets for atmospheric characterization may remain to be identified. We present a sample of TESS planets and planet candidates that we identify as "best-in-class" for transmission and emission spectroscopy with JWST. These targets are sorted into bins across equilibrium temperature $T_{\mathrm{eq}}$ and planetary radius $R{_\mathrm{p}}$ and are ranked by transmission and emission spectroscopy metric (TSM and ESM, respectively) within each bin. In forming our target sample, we perform cuts for expected signal size and stellar brightness, to remove sub-optimal targets for JWST. Of the 194 targets in the resulting sample, 103 are unconfirmed TESS planet candidates, also known as TESS Objects of Interest (TOIs). We perform vetting and statistical validation analyses on these 103 targets to determine which are likely planets and which are likely false positives, incorporating ground-based follow-up from the TESS Follow-up Observation Program (TFOP) to aid the vetting and validation process. We statistically validate 23 TOIs, marginally validate 33 TOIs to varying levels of confidence, deem 29 TOIs likely false positives, and leave the dispositions for 4 TOIs as inconclusive. 14 of the 103 TOIs were confirmed independently over the course of our analysis. We provide our final best-in-class sample as a community resource for future JWST proposals and observations. We intend for this work to motivate formal confirmation and mass measurements of each validated planet and encourage more detailed analysis of individual targets by the community.

==> Table2_extended.csv <==
### Extended Table 2
### Generated on August 16, 2023 by Ben Hord
### Column descriptions
# planetName		 name of the target
# Pday		     	 orbital period in days
# aAU			 semi-major axis in AU
# ecc			 eccentricity
# inclDeg		 orbital inclination in degrees
# b			 impact parameter
# distParsec	         distance in parsecs
# Insol			 insolation in units of Earth insolation
# T14hr			 transit duration in hours
# aRs			 ratio between the semi-major axis and the radius of the host star
# TstarK		 host star effective temperature in Kelvin
# MsMS		         mass of the host star in stellar masses
# Vmag		     	 V magnitude of the system
# Jmag		  	 J magnitude of the system
# Hmag		  	 H magnitude of the system
# Kmag		  	 K magnitude of the system
# discoveryMethod  	 method by which this target was discovered
# discoveryFacility	 facility that discovered this target
# discoveryYear		 year this target was discovered
# discoveredByTESS	 flag to denote whether the target was discovered by TESS
# RpValRE		 planetary radius in Earth radii
# RpUppErrRE		 upper uncertainty of planetary radius in Earth radii
# RpLowErrRE		 lower uncertainty of planetary radius in Earth radii
# MpValME		 planetary mass in Earth masses
# MpUppErrME		 upper uncertainty of planetary mass in Earth masses
# MpLowErrME		 lower uncertainty of planetary mass in Earth masses
# RpRs			 ratio between planetary and stellar radii
# RpRsUppErr		 upper uncertainty of planet and stellar radius ratio
# RpRsLowErr		 lower uncertainty of planet and stellar radius ratio
# TstarKUppErr		 upper uncertainty on host star effective temperature in Kelvin
# TstarKLowErr		 lower uncertainty on host star effective temperature in Kelvin
# RsRS			 stellar radius in solar radii
# RsRSUppErr		 upper uncertainty on stellar radius in solar radii
# RsRSLowErr		 lower uncertainty on stellar radius in solar radii
# RA_deg		 right ascension in degrees
# Dec_deg		 declination in degrees
# RA			 right ascension in hms format
# Dec			 declination in dms format
# MsSI			 mass of the star in SI units
# RsSI			 radius of the star in SI units
# RpValSI		 radius of the planet in SI units
# RpLowErrSI		 lower uncertainty of planetary radius in SI units
# RpUppErrSI		 upper uncertainty of planetary radius in SI units
# RpValRJ		 planetary radius in Jupiter radii
# RpLowErrRJ		 lower uncertainty of planetary radius in Jupiter radii
# RpUppErrRJ		 upper uncertainty of planetary radius in Jupiter radii
# MpValSI		 planetary mass in SI units
# MpLowErrSI		 lower uncertainty of planetary mass in SI units
# MpUppErrSi		 upper uncertainty of planetary mass in SI units
# MpValMJ		 planetary mass in Jupiter masses
# MpLowErrMJ		 lower uncertainty of planetary mass in Jupiter masses
# MpUppErrMJ		 upper uncertainty of planetary mass in Jupiter masses
# gpSI			 surface gravity of the planet in SI units
# TeqK			 planetary equilibrium temperature in Kelvin
# TSM			 transmission spectroscopy metric value
# ESM			 emission spectrsocopy metric value
# eclipseDepth		 estimated depth of secondary eclipse
# spectralFeatureSize	 estimated size of transmission spectra features
# Kamp			 predicted radial velocity semi-amplitude
# TICID			 TESS Input Catalog ID
# TeqK_exofop		 equilibrium temperature reported by ExoFOP
# loggstarCGS		 logg of the host star in CGS units
# Tmag			 TESS magnitude
# Imag			 I magnitude
# disposition		 disposition assigned to it after our vetting and validation
# vespaFPP		 false positive probability from VESPA analysis
# TRICERATOPSFPP	 false positive probability from TRICERATOPS analysis
# TRICERATOPSNFPP	 nearby false positive probability from TRICERATOPS analysis
planetName,Pday,aAU,ecc,inclDeg,b,distParsec,Insol,T14hr,aRs,TstarK,MsMS,Vmag,Jmag,Hmag,Kmag,discoveryMethod,discoveryFacility,discoveryYear,discoveredByTESS,RpValRE,RpUppErrRE,RpLowErrRE,MpValME,MpUppErrME,MpLowErrME,RpRs,RpRsUppErr,RpRsLowErr,TstarKUppErr,TstarKLowErr,RsRS,RsRSUppErr,RsRSLowErr,RA_deg,Dec_deg,RA,Dec,MsSI,RsSI,RpValSI,RpLowErrSI,RpUppErrSI,RpValRJ,RpLowErrRJ,RpUppErrRJ,MpValSI,MpLowErrSI,MpUppErrSI,MpValMJ,MpLowErrMJ,MpUppErrMJ,gpSI,TeqK,TSM,ESM,eclipseDepth,spectralFeatureSize,Kamp,TICID,TeqK_exofop,loggstarCGS,Tmag,Imag,disposition,vespaFPP,TRICERATOPSFPP,TRICERATOPSNFPP
GJ 1132 b,1.628931,0.0153,0.22,86.58,0.38,12.613,20.96,0.809276,16,3270,0.18,13.68,9.245,8.666,8.322,Transit,Cerro Tololo Inter-American Observatory,2015,0,1.13,0.056,0.056,1.66,0.23,0.23,0.05041,0.00086,0.00086,140,140,0.21,0.01,0.01,153.7090696,-47.1549358,10h14m50.18s,-47d09m17.77s,3.58E+29,146055000,7199230,356776,356776,0.100702616,0.004990572,0.004990572,9.91E+24,1.37E+24,1.37E+24,0.005221752,0.000723496,0.000723496,12.76679921,578.0597936,30.64890884,9.696894435,0.00010437,2.94E-05,5.004225267,,,,,,Confirmed,,,
GJ 1214 b,1.58040433,0.0149,0.063,88.7,0.325,14.6427,21,0.8788,14.85,3170,0.18,15.1,9.75,9.094,8.782,Transit,MEarth Project,2009,0,2.742,0.05,0.053,8.17,0.43,0.43,0.116,0.0005,0.0005,23,23,0.21,0.01,0.01,258.8313991,4.9606795,17h15m19.54s,+04d57m38.45s,3.58E+29,146055000,17469282,337663,318550,0.244359799,0.00472322,0.004455868,4.88E+25,2.57E+24,2.57E+24,0.025699827,0.001352622,0.001352622,10.67131606,581.6758559,470.5364678,44.15580917,0.000587395,0.000603435,24.87132786,,,,,,Confirmed,,,
GJ 1252 b,0.5182416,0.00915,0,84.8,0.42,20.373,233,0.724,5.03,3325,0.38,12.68,8.697,8.161,7.915,Transit,Transiting Exoplanet Survey Satellite (TESS),2020,1,1.193,0.074,0.074,1.32,0.28,0.28,0.02802,0.0009,0.00097,102,102,0.39,0.02,0.02,306.9286462,-56.4622865,20h27m42.88s,-56d27m44.23s,7.56E+29,271245000,7600603,471454,471454,0.106317009,0.006594685,0.006594685,7.88E+24,1.67E+24,1.67E+24,0.004152236,0.000880777,0.000880777,9.108017806,1048.317074,30.69477442,16.05314102,0.000143253,2.18E-05,2.761356612,,,,,,Confirmed,,,
GJ 3090 b,2.853136,0.03165,0.32,87.14,0.631,22.4751,42.23,1.281,13.18,3703,0.52,11.403,8.168,7.536,7.294,Transit,Transiting Exoplanet Survey Satellite (TESS),2022,1,2.13,0.11,0.11,3.34,0.72,0.72,0.0379,0.0011,0.0014,66,66,0.52,0.02,0.02,20.4384281,-46.7147234,01h21m45.22s,-46d42m53.00s,1.03E+30,361660000,13570230,700810,700810,0.189819975,0.009802909,0.009802909,1.99E+25,4.30E+24,4.30E+24,0.010506416,0.002264856,0.002264856,7.229663554,721.2420001,226.0670205,14.22505891,9.54E-05,0.000151768,2.891580259,,,,,,Confirmed,,,
GJ 3470 b,3.3366496,0.0355,0.051,89.13,0.4,29.4214,40.58,1.8984,13.98,3652,0.54,12.332,8.794,8.206,7.989,Radial Velocity,La Silla Observatory,2012,0,4.363,0.132,0.132,12.58,1.31,1.28,0.07642,0.00037,0.00037,50,50,0.55,0.02,0.02,119.7735021,15.391209,07h59m05.64s,+15d23m28.35s,1.07E+30,382525000,27796673,840972,840972,0.388819038,0.011763491,0.011763491,7.51E+25,7.64E+24,7.82E+24,0.039572071,0.004026411,0.00412078,6.489945388,690.6566302,302.0714251,38.0296899,0.000351128,0.000321343,9.953271898,,,,,,Confirmed,,,
GJ 436 b,2.64388312,0.0291,0.13827,86.44,0.736,9.75321,29.43,0.7608,13.73,3586.11,0.47,10.67,6.9,6.319,6.073,Radial Velocity,W. M. Keck Observatory,2004,0,3.96,0.05,0.05,23.13802,0.76279,0.76279,0.08311,0.00026,0.00026,36.37,36.37,0.46,0.02,0.02,175.5505363,26.7030669,11h42m12.13s,+26d42m11.04s,9.35E+29,319930000,25229160,318550,318550,0.352904742,0.004455868,0.004455868,1.38E+26,4.56E+24,4.56E+24,0.072783734,0.002399458,0.002399458,14.48994201,684.3422297,463.1556991,108.4961993,0.000414531,0.000185839,22.72651114,,,,,,Confirmed,,,
GJ 9827 b,1.2089819,0.0188,0,86.07,0.4602,29.661,315,1.2648,6.719,4340,0.61,10.37,7.984,7.379,7.193,Transit,K2,2017,0,1.577,0.027,0.031,4.89,0.43,0.42,0.02396,0.00037,0.00044,40,53,0.6,0.01,0,351.7717763,-1.2853435,23h27m05.23s,-01d17m07.24s,1.21E+30,417300000,10047067,197501,172017,0.140538075,0.002762638,0.002406169,2.92E+25,2.51E+24,2.57E+24,0.015382148,0.001321166,0.001352622,19.30973437,1183.920147,84.09625892,14.82936487,9.49E-05,5.04E-05,4.804722257,,,,,,Confirmed,,,
HAT-P-20 b,2.875317,0.0361,0.015,86.8,0.631,71.0374,145.71,1.848,11.17,4595,0.76,11.231,9.276,8.743,8.601,Transit,HATNet,2010,0,9.718,0.37,0.37,2301.0892,57.2094,57.2094,0.1284,0.0016,0.0016,45,45,0.69,0.02,0.02,111.9164295,24.3361185,07h27m39.94s,+24d20m10.03s,1.51E+30,479895000,61913378,2357270,2357270,0.866042495,0.032973423,0.032973423,1.37E+28,3.42E+26,3.42E+26,7.238383561,0.179959812,0.179959812,239.2822544,972.1738417,13.07196331,139.238974,0.001704133,1.55E-05,1353.353034,,,,,,Confirmed,,,
HAT-P-26 b,4.23452,0.0479,0.12,88.6,0.303,141.837,185.07,2.4552,13.09,5079,1.12,11.757,10.08,9.685,9.581,Transit,HATNet,2010,0,7.062,0.448,0.448,18.751,2.225,2.225,0.0737,0.0012,0.0012,88,88,0.87,0.05,0.05,213.1565508,4.0594175,14h12m37.57s,+04d03m33.90s,2.23E+30,605085000,44992002,2854208,2854208,0.62934679,0.039924577,0.039924577,1.12E+26,1.33E+25,1.33E+25,0.058983776,0.006999035,0.006999035,3.692324266,992.6437026,273.0306687,27.05241545,0.000519935,0.000466466,6.607243158,,,,,,Confirmed,,,
HAT-P-3 b,2.8997,0.03894,0,87.24,0.51,134.554,176.59,2.0592,10.05,5185,1.06,11.856,9.936,9.542,9.448,Transit,HATNet,2007,0,9.976,0.235,0.325,187.83,5.721,5.721,0.1098,0.001,0.0012,46,46,0.87,0.06,0.06,206.0940142,48.028565,13h44m22.56s,+48d01m42.83s,2.11E+30,605085000,63557096,2070575,1497185,0.889034774,0.028963142,0.020942579,1.12E+27,3.42E+25,3.42E+25,0.590844364,0.01799617,0.01799617,18.53458664,1156.513568,95.6564876,84.88441954,0.001534513,0.000170112,79.29993187,,,,,,Confirmed,,,
HAT-P-32 b,2.1500082,0.03397,0.159,88.98,0.083,289.205,1841,3.12048,5.344,6269,1.13,11.439,10.251,10.024,9.99,Transit,HATNet,2011,0,20.053,0.28,0.28,216.1244,34.9613,31.783,0.1508,0.0004,0.0004,64,64,1.37,0.03,0.03,31.0427614,46.6878512,02h04m10.26s,+46d41m16.26s,2.25E+30,952835000,127757663,1783880,1783880,1.787070401,0.024952861,0.024952861,1.29E+27,1.90E+26,2.09E+26,0.67984818,0.099977673,0.109975441,5.278079411,1917.564793,390.517962,236.5873027,0.005489517,0.00092943,94.56604036,,,,,,Confirmed,,,
HAT-P-67 b,4.8101025,0.06505,0,88.8,0.12,371.686,2884.55,6.9888,5.691,6406,1.64,10.106,9.145001,8.961,8.9,Transit,HATNet,2017,0,23.371,1.076,0.796,108.0622,79.4575,60.3877,0.0834,0.0017,0.0017,65,61,2.55,0.1,0.08,256.6107279,44.7768849,17h06m26.57s,+44d46m36.79s,3.26E+30,1773525000,148896641,5071316,6855196,2.082761799,0.070937418,0.095890278,6.45E+26,3.61E+26,4.75E+26,0.33992409,0.18995758,0.249944184,1.942898179,1898.793095,588.1024714,114.8474479,0.00161311,0.000656148,24.91881481,,,,,,Confirmed,,,
HD 149026 b,2.87589,0.04288,0,84.55,0,75.8643,1530.04,3.1993409,6.8,6179,1.42,8.15,7.118,6.899,6.819,Radial Velocity,Subaru Telescope,2005,0,8.295,0.224,0.224,102.97692,3.49613,3.49613,0.05416,0.00091,0.0007,15,15,1.41,0.03,0.03,247.6229827,38.3475349,16h30m29.52s,+38d20m51.13s,2.82E+30,980655000,52847445,1427104,1427104,0.739228493,0.019962288,0.019962288,6.15E+26,2.09E+25,2.09E+25,0.323927662,0.010997544,0.010997544,14.69731305,1675.516624,202.5431822,108.2300797,0.00058303,9.09E-05,32.55331539,,,,,,Confirmed,,,
HD 189733 b,2.21857567,0.0312,0,85.71,0.68,19.7638,356,1.4325,8.84,5052,0.79,7.67,6.073,5.587,5.541,Radial Velocity,Haute-Provence Observatory,2005,0,12.666,0.112,0.112,365.5045,12.39537,12.39537,0.15534,0.00011,0.00011,16,16,0.75,0.01,0.01,300.1821223,22.7097759,20h00m43.71s,+22d42m35.19s,1.57E+30,521625000,80695086,713552,713552,1.12876047,0.009981144,0.009981144,2.18E+27,7.40E+25,7.40E+25,1.149743245,0.038991293,0.038991293,22.37404916,1201.495674,833.1500945,1139.912008,0.003408898,0.000230794,226.2254562,,,,,,Confirmed,,,
HD 191939 b,8.88029,0.078,0,88.06,0.62,53.6089,84.96,3.1,17.84847882,5427,0.81,8.97,7.597,7.215,7.18,Transit,Transiting Exoplanet Survey Satellite (TESS),2020,1,3.39,0.07,0.07,10.4,0.9,0.9,0.03343,0.00043,0.00043,50,50,0.94,0.02,0.02,302.0256247,66.8503014,20h08m06.15s,+66d51m01.09s,1.61E+30,653770000,21597690,445970,445970,0.302107847,0.006238215,0.006238215,6.21E+25,5.38E+24,5.38E+24,0.03271459,0.00283107,0.00283107,8.88719624,908.3311743,149.061071,12.79789566,8.14E-05,7.60E-05,3.958751545,,,,,,Confirmed,,,
HD 209458 b,3.52474859,0.049,0,86.71,0.499,48.3016,717.3716117,3.072,8.81,6091,1.23,7.65,6.591,6.366,6.308,Radial Velocity,W. M. Keck Observatory,1999,0,15.468,0.191,0.191,217.704,4.767,4.449,0.12086,0.0001,0.0001,10,10,1.19,0.02,0.02,330.7950219,18.8842419,22h03m10.81s,+18d53m03.27s,2.45E+30,827645000,98546628,1216861,1216861,1.37846731,0.017021416,0.017021416,1.30E+27,2.66E+25,2.85E+25,0.684817023,0.013994924,0.014995235,8.935706775,1451.060925,962.7768666,545.9904901,0.002324491,0.000345945,74.22155483,,,,,,Confirmed,,,
HD 213885 b,1.008035,0.02012,0,80.09,0.675,48.0883,3253.81,1.5024775,3.927,5795.29,1.07,7.95,6.806,6.501,6.419,Transit,Transiting Exoplanet Survey Satellite (TESS),2019,1,1.745,0.051,0.052,8.83,0.66,0.65,0.01453,0.00041,0.00042,44.58,44.58,1.1,0.01,0.01,338.9837166,-59.864829,22h35m56.09s,-59d51m53.38s,2.13E+30,765050000,11117395,331292,324921,0.155509792,0.004634103,0.004544985,5.27E+25,3.88E+24,3.94E+24,0.027775945,0.002044662,0.002076118,28.47742181,2067.900912,56.40797249,13.9627321,6.26E-05,1.98E-05,5.255177122,,,,,,Confirmed,,,
HD 260655 c,5.70588,0.04749,0.038,87.79,0.89,10.0055,16.1,0.98,23.37,3803,0.44,9.63,6.674,6.031,5.862,Transit,Transiting Exoplanet Survey Satellite (TESS),2022,1,1.533,0.051,0.046,3.09,0.48,0.48,0.032,0.001,0.001,10,10,0.44,0,0,99.2915429,17.5662696,06h37m09.97s,+17d33m58.57s,8.75E+29,306020000,9766743,293066,324921,0.136616911,0.004099399,0.004544985,1.85E+25,2.87E+24,2.87E+24,0.009720008,0.001509904,0.001509904,12.9123413,556.2653026,195.2608379,8.811116687,3.05E-05,6.49E-05,2.509342364,,,,,,Confirmed,,,
HD 3167 b,0.95965428,0.01802,0.1,87.59,0.181,47.2899,1625,1.609,4.45,5286,0.85,8.97,7.548,7.203,7.066,Transit,K2,2016,0,1.626,0.048,0.054,4.73,0.28,0.29,0.01725,0.00023,0.00023,40,40,0.87,0.01,0.01,8.7401487,4.3807215,00h34m57.64s,+04d22m50.60s,1.69E+30,605085000,10359246,344034,305808,0.144904826,0.004812337,0.004277633,2.82E+25,1.73E+24,1.67E+24,0.014878847,0.000912234,0.000880777,17.56915545,1771.871226,82.92102816,12.87066324,7.77E-05,4.16E-05,3.602291812,,,,,,Confirmed,,,
HD 73583 b,6.398042,0.0604,0.09,88.37,0.566,31.5666,43.3,2.143,19.98,4695,0.73,9.67,7.649,7.092,6.948,Transit,Transiting Exoplanet Survey Satellite (TESS),2022,1,2.79,0.1,0.1,10.2,3.4,3.1,0.03932,0.00066,0.00061,92,92,0.65,0.02,0.02,129.6883026,-13.2565267,08h38m45.19s,-13d15m23.50s,1.45E+30,452075000,17775090,637100,637100,0.248637432,0.008911736,0.008911736,6.09E+25,1.85E+25,2.03E+25,0.032085463,0.009751464,0.010695154,12.86834193,742.7161317,141.4550808,14.42024015,8.24E-05,7.22E-05,4.805541301,,,,,,Confirmed,,,
HD 80653 b,0.719573,0.0166,0,82.1,0.4,109.86,6635.86,1.7976,2.92,5910,1.18,9.452,8.315,8.079001,8.018,Transit,K2,2020,0,1.613,0.071,0.071,5.6,0.43,0.43,0.0121,0.0004,0.0004,127.01,127.01,1.22,0.01,0.01,140.3390845,14.3678691,09h21m21.38s,+14d22m04.33s,2.35E+30,848510000,10276423,452341,452341,0.1437463,0.006327332,0.006327332,3.34E+25,2.57E+24,2.57E+24,0.017615548,0.001352622,0.001352622,21.13732959,2445.575401,33.70908904,5.767539536,5.40E-05,2.37E-05,3.381647566,,,,,,Confirmed,,,
HD 86226 c,3.98442,0.049,0.075,86.45,0.63,45.683,464.96,3.12,10.11,5863,1.02,7.93,6.839,6.577,6.463,Transit,Transiting Exoplanet Survey Satellite (TESS),2020,1,2.16,0.08,0.08,7.25,1.19,1.12,0.018844079,,,88,88,1.05,0.03,0.03,149.1235154,-24.0991859,09h56m29.64s,-24d05m57.07s,2.03E+30,730275000,13761360,509680,509680,0.192493496,0.007129389,0.007129389,4.33E+25,6.69E+24,7.11E+24,0.022805844,0.00352311,0.003743304,15.26023886,1303.855065,88.80645056,10.69905568,4.89E-05,3.17E-05,2.862779663,,,,,,Confirmed,,,
HD 93963 A c,3.6451398,0.04813,0,86.31,0.64,82.3432,543.8,2.268,9.92,5987,1.11,9.182,8.108,7.807,7.776,Transit,Transiting Exoplanet Survey Satellite (TESS),2022,1,3.228,0.059,0.059,19.2,4.1,4.1,0.02838,0.00045,0.00045,64,64,1.04,0.01,0.01,162.7766969,25.641065,10h51m06.41s,+25d38m27.83s,2.21E+30,723320000,20565588,375889,375889,0.287670835,0.005257924,0.005257924,1.15E+26,2.45E+25,2.45E+25,0.060396166,0.012897098,0.012897098,18.09526734,1344.121179,66.60104826,13.66305199,0.000114364,4.18E-05,7.176082171,,,,,,Confirmed,,,
K2-100 b,1.6739035,0.0301,0,81.27,0.791,188.959,1915,2.125,5.21,6168,1.15,10.651,9.463,9.242,9.182,Transit,K2,2016,0,1.52,0.11,0.11,21.8,6.2,6.2,0.02867,0.00028,0.00028,62,62,1.24,0.05,0.05,129.6010863,20.1060074,08h38m24.26s,+20d06m21.63s,2.29E+30,862420000,9683920,700810,700810,0.135458386,0.009802909,0.009802909,1.30E+26,3.70E+25,3.70E+25,0.068574813,0.019502928,0.019502928,92.66167466,1910.779202,3.230070122,12.57465481,0.000201112,2.52E-05,10.19356713,,,,,,Confirmed,,,
K2-137 b,0.179719,0.0058,0,93.1,0.02,98.8765,328.492134,0.6288,2.1,3492,0.46,15.94,11.764,11.126,10.882,Transit,K2,2017,0,0.89,0.09,0.09,0.640027793,,,0.0184,0.0006,0.0006,70,70,0.29,0.06,0.06,186.870426,-6.1952168,12h27m28.90s,-06d11m42.78s,9.15E+29,201695000,5670190,573390,573390,0.07931445,0.008020562,0.008020562,,,,,,,,1703.921527,18.81821307,3.973342804,0.000139027,,1.574343915,,,,,,Confirmed,,,
K2-138 f,12.75758,0.10447,0.062,88.8,0.56,202.585,51,3.2,26.1,5356.3,0.94,12.246,10.756,10.384,10.305,Transit,K2,2017,0,2.904,0.164,0.111,1.63,2.12,1.18,0.03085,0.00088,0.00089,41.8,13.1,0.86,0.03,0.02,348.9490311,-10.8497391,23h15m47.77s,-10d50m59.06s,1.87E+30,598130000,18501384,707181,1044844,0.258796811,0.009892027,0.014615247,9.73E+24,7.05E+24,1.27E+25,0.005127383,0.003711848,0.006668743,1.89812674,741.3608396,136.0958683,1.606620361,4.31E-05,0.00028876,0.473872494,,,,,,Confirmed,,,
K2-141 b,0.2803244,0.00716,0,86.3,-0.01,61.8736,2914.725872,0.94,2.292,4373,0.71,11.454,9.086,8.524,8.401,Transit,K2,2018,0,1.493,0.041,0.035,5.16,0.35,0.34,0.02037,0.00046,0.00046,57,57,0.68,0.02,0.02,350.9170464,-1.1891827,23h23m40.09s,-01d11m21.06s,1.41E+30,472940000,9511903,222985,261211,0.133052217,0.003119108,0.003653812,3.08E+25,2.03E+24,2.09E+24,0.01623147,0.001069515,0.001100972,22.73321783,2042.476991,8.245607726,15.17821527,0.00016942,7.20E-06,7.090412078,,,,,,Confirmed,,,
K2-31 b,1.25785,0.022,0,79.9,0.975,110.527,1272,0.9816,6.05,5412,0.91,10.802,9.318,8.942,8.866,Transit,K2,2016,0,11.882,3.923,3.923,563.83042,25.10857,25.10857,0.135,0.045,0.045,34,34,0.78,0.07,0.07,245.4405531,-23.548273,16h21m45.73s,-23d32m53.78s,1.81E+30,542490000,75700222,24993433,24993433,1.05889246,0.3496074,0.3496074,3.37E+27,1.50E+26,1.50E+26,1.773603928,0.078982362,0.078982362,39.21933581,1555.840609,119.7826394,271.1813555,0.003749752,0.000137266,365.9660506,,,,,,Confirmed,,,
K2-370 b,2.14084,0.016505108,0,75.10171749,0.941,144.202,735.85,1.9,3.66,5372,0.98,11.109,9.667,9.247,9.237001,Transit,K2,2022,0,3.207,0.224,0.548,10.38339043,,,0.0302,0.001,0.005,131.71,131.71,0.97,0.07,0.06,67.8205302,19.8316901,04h31m16.93s,+19d49m54.08s,1.95E+30,674635000,20431797,3491308,1427104,0.285799371,0.048836313,0.019962288,,,,,,,,1985.548334,100.0241017,16.96128207,0.000278228,,5.249038076,,,,,,Confirmed,,,
KELT-11 b,4.7361,0.0626,0.0007,85.3,0.404,99.1596,1416.64,7.1376,4.98,5375,1.44,8.04,6.616,6.251,6.122,Transit,KELT-South,2017,0,13.693,0.177,0.177,54.34893,4.76745,4.76745,0.0475,0.0006,0.0006,25,25,2.69,0.04,0.04,161.7069053,-9.3993646,10h46m49.66s,-09d23m57.71s,2.86E+30,1870895000,87238103,1127667,1127667,1.220283998,0.015773773,0.015773773,3.25E+26,2.85E+25,2.85E+25,0.170961822,0.014996651,0.014996651,2.846587967,1703.133923,607.5008724,138.7862705,0.000542362,0.000222399,14.3484351,,,,,,Confirmed,,,
KELT-20 b,3.4741085,0.0542,0,86.12,0.503,136.426,4362.5,3.57552,7.42,8980,1.76,7.59,7.424,7.446,7.415,Transit,KELT-North,2017,0,20.583,0.586,0.586,1074.90106,,,0.1157,0.0005,0.0005,90,130,1.56,0.06,0.06,294.6614126,31.2192001,19h38m38.74s,+31d13m09.12s,3.50E+30,1084980000,131134293,3733406,3733406,1.834302602,0.052222772,0.052222772,6.42E+27,,,3.381244918,,,24.91620929,2331.091851,292.6614775,404.0888143,0.002864307,0.000137263,257.1896162,,,,,,Confirmed,,,
KELT-23 A b,2.255251,0.03302,0,85.37,0.576,126.261,991.18,2.38104,7.13,5899,0.94,10.308,9.208,8.951,8.904,Transit,KELT-North,2019,0,14.83,0.28,0.28,298.12454,15.25584,13.98452,0.132,0.0006,0.0006,49,49,1,0.01,0.01,232.1466406,66.3587097,15h28m35.19s,+66d21m31.35s,1.87E+30,695500000,94481930,1783880,1783880,1.321610435,0.024952861,0.024952861,1.78E+27,8.35E+25,9.11E+25,0.937790577,0.043990176,0.047989283,13.31209019,1562.135253,283.0363406,231.6964338,0.003260334,0.000311027,154.2850922,,,,,,Confirmed,,,
KELT-4 A b,2.9895932,0.04317,0,83.16,0.689,218.05,1840,3.46272,5.792,6206,1.2,9.98,9.017,8.79,8.689,Transit,KELT,2016,0,19.044,0.516,0.504,286.68266,19.0698,18.75197,0.10893,0.00054,0.00054,75,75,1.6,0.04,0.04,157.06262,25.5731366,10h28m15.03s,+25d34m23.29s,2.39E+30,1112800000,121329324,3210984,3287436,1.697150986,0.044915149,0.045984557,1.71E+27,1.12E+26,1.14E+26,0.901798615,0.058986827,0.059986604,7.762755489,1823.402294,310.3226425,210.4505011,0.002682209,0.000330159,105.8199627,,,,,,Confirmed,,,
KELT-7 b,2.73477,0.04415,0,83.76,0.593,136.681,1752.85,3.215,5.5,6768,1.76,8.56,7.739,7.58,7.543,Transit,KELT,2015,0,17.183,0.516,0.527,406.8224,57.2094,57.2094,0.0922,0.0004,0.0004,7,7,1.81,0.07,0.07,78.2955912,33.3179532,05h13m10.94s,+33d19m04.63s,3.50E+30,1258855000,109472893,3357517,3287436,1.531303581,0.046964848,0.045984557,2.43E+27,3.42E+26,3.42E+26,1.279714221,0.179959812,0.179959812,13.53124335,2040.62878,253.0444467,274.3477795,0.002062738,0.000168309,105.4826644,,,,,,Confirmed,,,
Kepler-16 b,228.776,0.7048,0.0069,90.032,-0.130260974,75.0852,0.294729083,8.32878243,233.2313886,4450,0.69,12.144,9.815,9.137,8.996,Transit,Kepler,2011,0,8.449,0.029,0.029,105.833,5.085,5.085,0.119070019,,,150,150,0.65,0,0,289.0758307,51.757229,19h16m18.20s,+51d45m26.02s,1.37E+30,452075000,53828579,184759,184759,0.752952567,0.002584403,0.002584403,6.32E+26,3.04E+25,3.04E+25,0.332911843,0.015995547,0.015995547,14.55932746,206.0399872,34.80306275,0.109779609,1.61E-06,5.36E-05,16.003692,,,,,,Confirmed,,,
Kepler-78 b,0.35500744,0.009274883,0,79,0.507551928,124.376,3973.861935,0.814,2.66,5121,0.84,11.717,10.184,9.675,9.586,Transit,Kepler,2013,0,1.228,0.018,0.019,1.77,0.24,0.25,0.01505,0.00016,0.00017,44,44,0.75,0.03,0.03,293.7419543,44.4482521,19h34m58.07s,+44d26m53.71s,1.67E+30,521625000,7823588,121049,114678,0.109436117,0.00169323,0.001604112,1.06E+25,1.49E+24,1.43E+24,0.005567772,0.000786408,0.000754952,11.5267629,2220.235077,7.208615609,4.476862631,8.62E-05,1.02E-05,1.900218947,,,,,,Confirmed,,,
L 98-59 b,2.2531136,0.02191,0.103,87.71,0.53,10.6194,24.7,0.992,15,3412,0.27,11.685,7.933,7.359,7.101,Transit,Transiting Exoplanet Survey Satellite (TESS),2019,1,0.952,0.048,0.048,0.4,0.16,0.15,0.02512,0.00072,0.00064,49,49,0.3,0.03,0.02,124.5328604,-68.3144658,08h18m07.89s,-68d18m52.08s,5.37E+29,208650000,6065192,305808,305808,0.084839726,0.004277633,0.004277633,2.39E+24,8.96E+23,9.56E+23,0.001258253,0.000471845,0.000503301,4.334279579,622.9431221,73.48696991,5.028469687,3.08E-05,2.75E-05,0.721586351,,,,,,Confirmed,,,
L 98-59 d,7.4507245,0.0486,0.074,88.449,0.922,10.6194,5.01,0.84,33.7,3412,0.27,11.685,7.933,7.359,7.101,Transit,Transiting Exoplanet Survey Satellite (TESS),2019,1,1.521,0.119,0.098,1.94,0.28,0.28,0.0448,0.00106,0.001,49,49,0.3,0.03,0.02,124.5328604,-68.3144658,08h18m07.89s,-68d18m52.08s,5.37E+29,208650000,9690291,624358,758149,0.135547503,0.008733501,0.010604966,1.16E+25,1.67E+24,1.67E+24,0.006102529,0.000880777,0.000880777,8.235199584,415.6033832,273.3965451,3.773231526,2.31E-05,0.000150228,2.348867434,,,,,,Confirmed,,,
LHS 1140 b,24.73694,0.0957,0.096,89.877,0.210430772,14.9861,0.5,2.055,96.4,3216,0.19,14.15,9.612001,9.092,8.821,Transit,MEarth Project,2017,0,1.727,0.032,0.032,6.38,0.46,0.44,0.0739,8.00E-05,8.00E-05,39,39,0.21,0,0,11.248632,-15.2741085,00h44m59.67s,-15d16m26.79s,3.78E+29,146055000,11002717,203872,203872,0.153905679,0.002851755,0.002851755,3.81E+25,2.63E+24,2.75E+24,0.020069143,0.001384079,0.001446991,21.00713521,231.6127832,63.87789776,0.176702826,2.39E-06,7.87E-05,7.356359927,,,,,,Confirmed,,,
LHS 1140 c,3.77792,0.02734,0.274,89.913,0.042521652,14.9861,6.16,1.1,27.53,3216,0.19,14.15,9.612001,9.092,8.821,Transit,Multiple Observatories,2018,0,1.282,0.024,0.024,1.76,0.17,0.16,0.05486,0.00013,0.00013,39,39,0.21,0,0,11.248632,-15.2741085,00h44m59.67s,-15d16m26.79s,3.78E+29,146055000,8167622,152904,152904,0.114248454,0.002138817,0.002138817,1.05E+25,9.56E+23,1.02E+24,0.005536315,0.000503301,0.000534758,10.51640843,433.4090111,26.72785803,3.300936291,4.47E-05,2.79E-05,3.797327078,,,,,,Confirmed,,,
LHS 1478 b,1.9495378,0.01848,0,87.452,0.717,18.2276,23.37,0.705,16.119,3381,0.24,13.304,9.615,9.028,8.767,Transit,Transiting Exoplanet Survey Satellite (TESS),2021,1,1.242,0.051,0.049,2.33,0.2,0.2,0.0462,0.0011,0.001,54,54,0.25,0.01,0.01,44.3388743,76.5514045,02h57m21.33s,+76d33m05.06s,4.77E+29,173875000,7912782,312179,324921,0.11068376,0.004366751,0.004544985,1.39E+25,1.19E+24,1.19E+24,0.007329326,0.000629127,0.000629127,14.83349729,595.4716986,17.77229754,6.969185908,9.21E-05,1.99E-05,4.961813041,,,,,,Confirmed,,,
LHS 3844 b,0.46292913,0.00622,0,88.5,0.186,14.8846,70.1,0.5212,7.109,3043,0.15,15.24,10.046,9.477,9.145001,Transit,Transiting Exoplanet Survey Satellite (TESS),2019,1,1.303,0.022,0.022,2.250296728,,,0.0635,0.0009,0.0009,63,63,0.19,0.01,0.01,340.4962038,-69.1721081,22h41m59.09s,-69d10m19.59s,2.98E+29,132145000,8301413,140162,140162,0.116119919,0.001960582,0.001960582,,,,,,,,807.0170262,40.8810983,29.33197157,0.000461195,,12.38074922,,,,,,Confirmed,,,
LP 791-18 b,0.948005,0.00969,0,87.3,0.54,26.4927,21.5,0.612,11,2960,0.14,16.91,11.559,10.993,10.644,Transit,Transiting Exoplanet Survey Satellite (TESS),2019,1,1.12,0.13,0.13,1.458832206,,,0.0604,0.0028,0.0028,55,55,0.17,0.02,0.02,165.6904843,-16.4064445,11h02m45.72s,-16d24m23.20s,2.78E+29,118235000,7135520,828230,828230,0.099811442,0.011585257,0.011585257,,,,,,,,631.0741204,19.48878903,7.141671931,0.000223946,,6.772207563,,,,,,Confirmed,,,
LTT 9779 b,0.792052,0.01679,0,76.39,0.894551115,80.4373,2681.59,0.7334766,3.877,5443,0.77,9.79,8.446,8.153,8.016,Transit,Transiting Exoplanet Survey Satellite (TESS),2020,1,4.511,0.115,0.115,29.32,0.78,0.81,0.0455,0.0022,0.0017,14,13,0.95,0.01,0.01,358.6688767,-37.6282237,23h54m40.53s,-37d37m41.61s,1.53E+30,660725000,28739581,732665,732665,0.402008407,0.010248496,0.010248496,1.75E+26,4.84E+24,4.66E+24,0.092229978,0.002547963,0.002453594,14.14976213,1954.67895,159.5073064,64.95886649,0.000607269,0.00014302,26.2734621,,,,,,Confirmed,,,
TOI-1022.01,3.09574,0.041247018,,,,,18087.9,4.475,6.29351811,6084,0.977271253,9.19,8.17,7.917,7.834,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.4262,0.778713,0.778713,11.61687151,,,0.022258919,,,,,1.41,,,162.96491,-5.788708,10h51m51.58s,-05d47m19.35s,,,,,,0.305333896,0.069396846,0.069396846,,,,,,,,1714.855238,88.78674917,12.10522044,0.000104068,5.76E-05,5.20767409,47384844,3230,4.13,8.72924,,LFP,,,
TOI-1075 b,0.6047328,0.0118,0,87.64262213,0.18,61.4592,528.02,0.988221,4.376112447,3921,0.6,12.615,9.935,9.292,9.115,Transit,Transiting Exoplanet Survey Satellite (TESS),2022,1,1.72,0.08,0.08,3.605508277,,,0.027165076,,,157,157,0.58,0.02,0.02,309.9712091,-65.4496994,20h39m53.09s,-65d26m58.92s,1.19E+30,403390000,10958120,509680,509680,0.153281858,0.007129389,0.007129389,,,,,,,,1325.37144,72.18899734,11.00916874,0.000170725,,4.537295085,,,,,,Confirmed,,,
TOI-1130 b,4.066499,0.04394,0.22,87.98,0.48,58.2609,48.04,2.3,13.75,4250,0.68,11.595,9.055,8.493,8.351,Transit,Transiting Exoplanet Survey Satellite (TESS),2020,1,3.65,0.1,0.1,12.93435555,,,0.0486,0.00111,0.0009,67,67,0.69,0.01,0.01,286.3760037,-41.4376399,19h05m30.24s,-41d26m15.50s,1.35E+30,479895000,23254150,637100,637100,0.325278361,0.008911736,0.008911736,,,,,,,,810.4432009,126.5808972,16.25178767,0.000177274,,7.608430033,,,,,,Confirmed,,,
TOI-1130 c,8.350381,0.07098,0.047,87.43,0.995,58.2609,19.93,2.02,22.21,4250,0.68,11.595,9.055,8.493,8.351,Transit,Transiting Exoplanet Survey Satellite (TESS),2020,1,11.142,1.063,1.063,309.56642,13.66669,13.98452,0.218,0.037,0.029,67,67,0.69,0.01,0.01,286.3760037,-41.4376399,19h05m30.24s,-41d26m15.50s,1.35E+30,479895000,70985682,6772373,6772373,0.992945615,0.094731753,0.094731753,1.85E+27,8.35E+25,8.16E+25,0.97378254,0.043990176,0.0429904,24.48828458,637.6753848,106.3493719,172.5063949,0.001881689,0.000250559,143.0937401,,,,,,Confirmed,,,
TOI-1135.01,8.0277283,0.082337403,,,,,254.894,4.339,15.40349841,5962.7,1.156039249,9.54,8.458,8.265,8.192,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,9.34085,0.419599,0.419599,63.7680426,,,0.07440447,,,,,1.15,,,193.39637,85.129495,12h53m35.13s,+85d07m46.18s,,,,,,0.832431883,0.037393555,0.037393555,,,,,,,,1074.281947,242.8714943,50.91675694,0.000516183,0.000200119,17.58660695,154872375,1113,4.38,9.02855,,VP,1.00E-06,0.00E+00,0.00E+00
TOI-1139.01,4.4794071,0.066160231,,,,,2735.625491,6.8200511,7.793765125,7947,1.92626654,9.009,8.61,8.579,8.539,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,7.6128906,0.8373547,0.8373547,45.05848498,,,0.038184782,,,,,1.82629,,,304.034336,31.925687,20h16m08.24s,+31d55m32.47s,,,,,,0.678440705,0.074622839,0.074622839,,,,,,,,2012.864583,128.8976792,24.28148214,0.000288814,0.000113909,9.060098202,202563254,1844.5223,4.2,8.86193,,LFP,0.99,0.828,0
TOI-1194.01,2.3106444,0.033239083,,,,,234.537,1.317,7.223270563,5339.9,0.918009737,11.302,9.791,9.42,9.34,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,8.88618,0.500776,-0.500776,58.58814145,,,0.082222444,,,,,0.99,,,167.821481,69.964775,11h11m17.16s,+69d57m53.19s,,,,,,0.791912894,0.044627835,0.044627835,,,,,,,,1404.918673,217.3773215,69.05675149,0.001187815,0.000330922,30.81607755,147950620,1090,4.41,10.4782,,VP,3.15E-04,9.79E-03,0
TOI-1201 b,2.4919863,0.0287,0,88.11,0.404,37.8871,40.6,1.747,12.23,3476,0.51,12.26,9.528,8.876,8.646,Transit,Transiting Exoplanet Survey Satellite (TESS),2021,1,2.415,0.091,,6.28,0.84,0.88,0.04383,0.00096,0.0011,51,51,0.51,0.02,0.02,42.2476999,-14.5372835,02h48m59.45s,-14d32m14.22s,1.01E+30,354705000,15385965,573390,579761,0.215218422,0.008020562,0.00810968,3.75E+25,5.26E+24,5.02E+24,0.019754579,0.002768158,0.002642332,10.57441135,702.8320238,94.90159156,10.33438217,0.00012913,0.000119273,5.798997325,,,,,,Confirmed,,,
TOI-1231 b,24.245586,0.1288,0.087,89.73,0.27,27.6227,1.93,3.24,58.1,3553,0.48,12.36,8.876,8.285,8.069,Transit,Transiting Exoplanet Survey Satellite (TESS),2021,1,3.65,0.16,0.15,15.4,3.3,3.3,0.0701,0.0019,0.0017,51,52,0.48,0.01,0.01,156.74726,-52.4678724,10h26m59.34s,-52d28m04.34s,9.55E+29,333840000,23254150,955650,1019360,0.325278361,0.013367604,0.014258777,9.20E+25,1.97E+25,1.97E+25,0.048442758,0.010380591,0.010380591,11.35182844,329.6037495,97.02362817,1.858775082,1.78E-05,8.82E-05,7.076617606,,,,,,Confirmed,,,
TOI-1242.01,0.3814849,0.008968035,,,,,931.396,0.565,2.717433906,4255,0.661460015,12.777,10.53,9.903,9.772,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.0605,0.255519,0.255519,4.899462666,,,0.02658427,,,,,0.71,,,248.553295,60.195927,16h34m12.79s,+60d11m45.34s,,,,,,0.183626318,0.022771178,0.022771178,,,,,,,,1825.177354,63.81581546,11.98932293,0.000251615,0.000124614,6.52105895,198212955,1539,4.55641,11.598,,LP,9.09E-14,2.16E-02,1.31E-02
TOI-1254.01,1.0180116,0.019435676,,,,,2907.19,1.059,3.836128883,5451,0.945496432,11.646,10.042,9.668,9.558,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,8.27046,0.871477,0.871477,51.86367687,,,0.069504614,,,,,1.09,,,239.201466,65.888838,15h56m48.35s,+65d53m19.82s,,,,,,0.737041554,0.077663729,0.077663729,,,,,,,,1967.952398,203.7910597,75.14900133,0.001429111,0.000348254,34.80916875,236714379,2045,4.33923,10.794,,LFP,0.63,0.958,0.118
TOI-1264.01,2.7441672,0.0360688,,,,,172.233,1.418,7.999816144,5040,0.83164957,11.471,9.648,9.258,9.106,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,7.84317,0.519602,0.519602,47.3968509,,,0.074067957,,,,,0.97,,,287.242092,57.344126,19h08m58.1s,+57d20m38.85s,,,,,,0.698962597,0.046305558,0.046305558,,,,,,,,1260.014479,184.3551631,55.01068007,0.000849552,0.000262765,25.98588969,416195870,1009,4.38482,10.634,,pFP,1.00E-06,0.477,0.41
TOI-1266 c,18.80151,0.1058,0.04,89.3,0.61,36.0118,2.3,2.1864,52.66,3573,0.45,12.941,9.706,9.065,8.84,Transit,Transiting Exoplanet Survey Satellite (TESS),2020,1,1.673,0.087,0.11,2.2,2,1.5,0.0363,0.0017,0.0022,35,38,0.42,0.02,0.02,197.9965833,65.8336973,13h11m59.18s,+65d50m01.31s,8.95E+29,292110000,10658683,700810,554277,0.149093342,0.009802909,0.00775321,1.31E+25,8.96E+24,1.19E+25,0.006920394,0.00471845,0.006291267,7.719010399,348.1589717,60.60587104,0.460718223,6.29E-06,8.01E-05,1.173951856,,,,,,Confirmed,,,
TOI-128.01,4.9404681,0.05381019,,,,,182.406,1.966,10.24486224,6086,0.851968986,8.44,7.311,7.018,6.932,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.21898,0.10878,0.10878,5.5562878,,,0.017988105,,,,,1.13,,,79.520938,-80.964384,05h18m05.03s,-80d57m51.78s,,,,,,0.197749637,0.009694186,0.009694186,,,,,,,,1344.509542,90.00216936,7.947002825,4.51E-05,3.99E-05,2.444987377,391949880,1023,4.26269,7.9849,,VP,1.00E-06,3.39E-04,2.43E-04
TOI-1293.01,1.6849953,0.028402154,,,,,312.579,0.917,5.504886143,5923,1.077017739,11.647,10.282,10.004,9.929,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.71244,0.226212,0.226212,13.31225782,,,0.030637049,,,,,1.11,,,230.310094,63.565285,15h21m14.42s,+63d33m55.03s,,,,,,0.330842849,0.020159416,0.020159416,,,,,,,,1785.058956,62.5955106,9.607181329,0.00021674,0.000107335,6.632147164,202504234,1171,4.38,10.8605,,pFP,0.045,0.068,9.05E-03
TOI-132 b,2.1097019,0.026,0.059,85.03,0.533,163.678,860,2.1210828,6.362,5397,0.97,11.197,10.141,9.762,9.646,Transit,Transiting Exoplanet Survey Satellite (TESS),2020,1,3.42,0.13,0.14,22.4,1.9,1.92,0.0356,0.0013,0.0011,46,46,0.9,0.02,0.02,338.3996623,-43.436872,22h33m35.92s,-43d26m12.74s,1.93E+30,625950000,21788820,891940,828230,0.304781368,0.01247643,0.011585257,1.34E+26,1.15E+25,1.13E+25,0.070462193,0.006039617,0.005976704,18.80730785,1513.005783,40.01251394,12.60753933,0.000249674,6.73E-05,11.49567634,,,,,,Confirmed,,,
TOI-1347.01,0.8474219,0.01726166,,,,,216.903,0.356,4.369016501,5300,0.955905037,11.168,10.011,9.683,9.616,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.70433,0.227278,0.227278,7.773844213,,,0.029144139,,,,,0.85,,,280.326681,70.290054,18h41m18.4s,+70d17m24.19s,,,,,,0.241002748,0.020254415,0.020254415,,,,,,,,1792.953512,79.1489117,11.52946567,0.000225191,0.000121698,5.487263699,229747848,1069,4.56,10.7157,,VP,2.11E-03,7.91E-03,0
TOI-1355.01,2.17026,0.043436933,,,,,10584.8,2.221,5.051350132,9218,2.322310872,8.72,8.444,8.424,8.442,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,15.6224,0.58248,0.58248,317.9009762,,,0.077354663,,,,,1.85,,,331.307643,66.775296,22h05m13.83s,+66d46m31.07s,,,,,,1.39222703,0.051909079,0.051909079,,,,,,,,2900.133365,239.2895605,147.5960431,0.001678871,0.0001959,67.48826387,372264750,2825,4.27,8.65269,,Inconclusive,1.08E-04,0.524,0
TOI-1410.01,1.216835,0.019944491,,,,,565.541505,1.09763,5.509922613,4634.6,0.715108438,11.111,9.251,8.705,8.577,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.943638,0.218525,0.218525,8.977523927,,,0.034625605,,,,,0.778749,,,334.882849,42.560314,22h19m31.88s,+42d33m37.13s,,,,,,0.262329245,0.019474371,0.019474371,,,,,,,,1396.125662,118.2050705,20.41774792,0.000247144,0.000126077,7.508013027,199444169,1243.757952,4.51,10.1917,,VP,1.22E-04,2.11E-04,0
TOI-1444 b,0.4702694,0.01154967,0,82,0.38,125.463,4781.36,1.171,2.73,5430,0.93,10.936,9.465,9.087,9.061,Transit,Transiting Exoplanet Survey Satellite (TESS),2021,1,1.397,0.064,0.064,3.87,0.71,0.71,0.0141,0.0006,0.00058,90,90,0.91,0.02,0.02,305.4749252,70.9437054,20h21m53.98s,+70d56m37.34s,1.85E+30,632905000,8900287,407744,407744,0.124496951,0.005703511,0.005703511,2.31E+25,4.24E+24,4.24E+24,0.012173602,0.0022334,0.0022334,19.47372263,2323.825474,4.805654872,4.981458506,7.54E-05,4.90E-06,3.416855246,,,,,,Confirmed,,,
TOI-1468.01,15.532482,0.0863497,,89.335,0.623,24.7399,2.15,1.7640717,53.69,3496,0.34,12.5,9.343,8.782,8.497,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.064,0.044,0.044,6.64,0.67,0.68,0.049945013,,,25,25,0.34,0.01,0.01,16.653872,19.224919,01h06m36.93s,+19d13m29.71s,,,,,,,,,,,,,,,,337.3725348,65.89969957,1.108614914,1.29E-05,7.45E-05,,243185500,308.4743596,5,10.8858,,Confirmed,,,
TOI-1468.02,1.8805136,0.021132688,,88.47,0.35,24.7399,36,1.1911684,13.14,3496,0.34,12.5,9.343,8.782,8.497,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,1.28,0.038,0.039,3.21,0.24,0.24,0.036086618,,,25,25,0.34,0.01,0.01,16.653872,19.224919,01h06m36.93s,+19d13m29.71s,,,,,,,,,,,,,,,,681.959751,9.910130807,6.262004227,6.262004227,9.49E-06,,243185500,623.5511988,5,10.8858,,Confirmed,,,
TOI-1518 b,1.902603,0.0389,0.01,77.84,0.9036,225.888,19308.8,2.047,4.291,7300,1.79,8.952,8.429,8.384,8.325,Transit,Multiple Observatories,2021,0,21.017,0.594,0.594,731.00534,,,0.0988,0.0015,0.0012,100,100,1.95,0.05,0.05,352.2675207,67.0348062,23h29m04.20s,+67d02m05.30s,3.56E+30,1356225000,133899307,3784374,3784374,1.872979536,0.052935711,0.052935711,4.37E+27,,,2.299474977,,,16.25211655,2491.888495,197.3098861,268.5856341,0.002894846,0.00016065,210.2597018,,,,,,Confirmed,,,
TOI-1546.01,1.13345,0.022685957,,,,,3611.25,1.894,3.486174356,6223,1.21292227,10.425,9.32,9.023,8.942,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.03424,0.268139,0.268139,9.451677874,,,0.019853284,,,,,1.4,,,1.196825,41.59388,00h04m47.24s,+41d35m37.97s,,,,,,0.270403456,0.02389584,0.02389584,,,,,,,,2356.732284,62.21642111,9.068413927,0.00012986,6.85E-05,4.772143519,194203348,2159,4.23,9.87731,,pFP,0.024,0.112,0.091
TOI-1634 b,0.989343,0.01545,0.16,88.2,0.24,35.2736,121,1.027,7.38,3550,0.5,13.217,9.484,8.847,8.6,Transit,Transiting Exoplanet Survey Satellite (TESS),2021,1,1.749,0.079,0.079,4.91,0.68,0.7,0.0356,0.001,0.001,69,69,0.45,0.01,0.01,56.3906096,37.1122803,03h45m33.75s,+37d06m44.21s,9.94E+29,312975000,11142879,503309,503309,0.155866261,0.007040271,0.007040271,2.93E+25,4.18E+24,4.06E+24,0.015445061,0.002201944,0.002139031,15.76277587,924.0280912,79.45452363,13.25379029,0.000162137,9.58E-05,6.292391792,,,,,,Confirmed,,,
TOI-1683.01,3.0575356,0.036507593,,,,,163.056,1.318,11.22031905,4402,0.694661098,10.97,8.824,8.209,8.085,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.6382,0.276387,0.276387,7.453859722,,,0.034523924,,,,,0.7,,,65.97965,27.82237,04h23m55.12s,+27d49m20.53s,,,,,,0.235109417,0.02463088,0.02463088,,,,,,,,929.2497165,101.169321,12.19383086,0.000117675,9.01E-05,4.720342031,58542531,995,4.59,9.794,10.2025,VP,2.41E-04,5.74E-04,0
TOI-1715.01,2.8269383,0.045596588,,,,,581.952,1,6.496440155,7072,1.583181817,9.284,8.595,8.493,8.503,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,5.60734,0.333894,0.333894,26.81156029,,,0.034016562,,,,,1.51,,,79.073505,79.737727,05h16m17.64s,+79d44m15.82s,,,,,,0.499711332,0.029755751,0.029755751,,,,,,,,1961.957219,124.2745105,21.51725727,0.000251727,0.000109067,7.647276639,142090065,1368,4.28,9.01249,,LFP,1,0.772,0.27
TOI-1770.01,1.09254,0.0221449,,,,,1150.85,0.833,3.285683812,6273,1.214263395,9.715,8.703,8.466,8.42,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,4.47355,0.295239,0.295239,18.27093646,,,0.028261471,,,,,1.45,,,141.367951,50.908874,09h25m28.31s,+50d54m31.95s,,,,,,0.398670962,0.02631092,0.02631092,,,,,,,,2447.075707,119.1805325,24.41188597,0.000274881,0.00010993,9.328015429,457138169,1622,4.2,9.22437,,LFP,0.725,0.141,1.05E-03
TOI-179.01,4.1374354,0.048,0.34,87.6,0.5,38.5653,,1.8454937,14.1,5145,0.86,8.99,7.428,7.029,6.883,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.6,0.15,0.13,24.1,7.1,7.7,0.0309,0.0016,0.0012,50,50,0.77,0.02,0.02,44.262014,-56.191869,02h57m02.88s,-56d11m30.73s,,,,,,,,,,,,,,,,968.8595511,49.0854663,15.40016015,8.54E-05,2.29E-05,,207141131,918.6796864,4.54,8.1796,,Confirmed,,,
TOI-1798.02,0.4378109,0.01073967,,,,,3575.67,1.059,2.962213683,5165.2,0.862513903,11.361,9.798,9.362,9.237,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,1.40822,0.110462,0.110462,2.56743648,,,0.016538129,,,,,0.78,,,211.093937,46.519283,14h04m22.54s,+46d31m09.42s,,,,,,0.125496847,0.009844082,0.009844082,,,,,,,,2122.090752,7.911159939,5.883461957,9.65E-05,9.34E-06,2.503166591,198153540,2154,4.59,10.5191,10.8761,VP,3.44E-04,4.43E-04,0
TOI-1806.01,15.1454693,0.087735044,,,,,2.1472967,2.5830151,47.00309675,3272,0.392934566,15.193,10.929,10.275,10.016,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.4095367,0.3512672,0.3512672,11.52111149,,,0.077774848,,,,,0.401575,,,166.118147,30.458576,11h04m28.36s,+30d27m30.87s,,,,,,0.303848906,0.031304005,0.031304005,,,,,,,,337.4699143,60.07633415,1.176822694,2.76E-05,0.000138772,7.565476334,166648874,308.7399029,4.82521,12.6196,,VP,7.22E-04,9.61E-03,0
TOI-1807 b,0.549372,0.00812,0,77.7,0.546,42.5775,1407.22,0.972,2.57,4757,0.75,10,8.103,7.605,7.568,Transit,Transiting Exoplanet Survey Satellite (TESS),2021,1,1.258,0.04,0.039,2.57,0.5,0.5,0.01695,0.00039,0.00039,51,50,0.68,0.01,0.01,201.2826259,38.9223671,13h25m07.83s,+38d55m20.52s,1.49E+30,472940000,8014718,248469,254840,0.112109638,0.003475577,0.003564694,1.53E+25,2.99E+24,2.99E+24,0.008084278,0.001572817,0.001572817,15.94786932,2098.222752,15.99912264,14.47774493,0.000110114,8.66E-06,2.671561253,,,,,,Confirmed,,,
TOI-1856.01,197.0336254,0.663382066,,,,,1.65744,7.338,142.7196494,5616.4,1.003637543,11.526,10.333,10.03,9.954,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,12.0713,0.58185,0.58185,98.55582104,,,0.110576926,,,,,1,,,234.099145,57.890738,15h36m23.79s,+57d53m26.66s,,,,,,1.075762377,0.051852935,0.051852935,,,,,,,,332.4307181,58.53004226,1.155238962,2.64E-05,0.000114364,10.77147914,224313733,316,4.44,10.9374,11.2572,pFP,1.00E-06,2.07E-02,0
TOI-1895.01,748.0739416,1.920585324,,,,,1.0296947,5.0652033,300.7516433,6762,1.689577741,10.158,9.322,9.129,9.072,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,9.5710516,0.4543167,0.4543167,66.4590748,,,0.063815252,,,,,1.37387,,,243.713459,-81.680597,16h14m51.23s,-81d40m50.15s,,,,,,0.852946842,0.040487504,0.040487504,,,,,,,,275.7123145,30.28219876,0.157595737,2.40E-06,3.71E-05,2.766388391,384159646,256.91938,4.39031,9.7556,,LP,1.00E-06,3.01E-01,0
TOI-1954.01,4.90427,0.070832059,,,,,2027.06,5.259,7.696348457,7119.5,1.972001673,9.353,8.597,8.489,8.415,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,7.86596,0.594258,0.594258,47.63091069,,,0.036391253,,,,,1.98,,,165.033297,-59.978409,11h00m07.99s,-59d58m42.27s,,,,,,0.700993582,0.052958704,0.052958704,,,,,,,,1814.646917,103.782926,22.58051606,0.000253674,9.12E-05,9.076858603,466113537,1869,4.14,8.9718,,Inconclusive,9.90E-01,8.34E-04,0
TOI-1967.01,0.4262195,0.011200048,,,,,3290.2,0.45,1.606381381,5343,1.032189452,10.747,9.279,8.931,8.815,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,5.09474,0.488523,0.488523,22.78424867,,,0.031112953,,,,,1.5,,,174.845028,-65.176299,11h39m22.81s,-65d10m34.68s,,,,,,0.454029774,0.04353588,0.04353588,,,,,,,,2980.889282,123.2515905,38.9376913,0.000525912,0.000148219,18.7269209,320079492,2109,4.1,9.9666,,LFP,,8.20E-01,0
TOI-2076 c,21.01538,0.1093,0,89.84,0.07,41.9091,32.7,4.186,24.9,5187,0.82,9.139,7.613,7.188,7.115,Transit,Transiting Exoplanet Survey Satellite (TESS),2021,1,3.497,0.043,0.043,12.02736655,,,0.04164,0.0004,0.0004,54,53,0.77,0.01,0.01,217.3920159,39.7903991,14h29m34.08s,+39d47m25.44s,1.63E+30,535535000,22279387,273953,273953,0.311643405,0.003832046,0.003832046,,,,,,,,735.024096,169.3738837,12.9223554,7.98E-05,,3.393584536,,,,,,Confirmed,,,
TOI-212.01,0.3352724,0.006265603,,,,,11198.47902,0.7186284,4.493261094,3332,0.292051478,,10.577,9.95,9.697,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,4.4688,0.776006,0.776006,18.23801145,,,0.136452072,,,,,0.3,,,22.550024,-59.583246,01h30m12.01s,-59d34m59.69s,,,,,,0.398247654,0.069155605,0.069155605,,,,,,,,1111.499233,532.7945443,188.0347902,0.003812246,0.001164853,57.3738278,206609630,2823.7,4.94964,12.5595,,LFP,,1.00E+00,0
TOI-2134.01,9.2292064,0.076079366,,,,,25.7273,2.927,21.25671755,4406,0.689982934,8.933,6.776,6.247,6.091,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.09843,0.261692,0.261692,9.793655801,,,0.036860518,,,,,0.77,,,271.935501,39.072927,18h07m44.52s,+39d04m22.54s,,,,,,0.276123899,0.0233213,0.0233213,,,,,,,,675.7427486,195.5645548,15.76138176,6.07E-05,6.67E-05,4.320467194,75878355,627,4.50428,7.7945,,VP,,5.00E-08,2.78E-18
TOI-2260 b,0.3524728,0.0097,0,69.7017834,0.77,101.251,6839.78,0.8508711,2.21961852,5534,0.99,10.474,9.103,8.776,8.684,Transit,Transiting Exoplanet Survey Satellite (TESS),2022,1,1.62,0.13,0.13,3.256874898,,,0.015786928,,,100,100,0.94,0.05,0.05,247.6669998,49.0467891,16h30m40.08s,+49d02m48.44s,1.97E+30,653770000,10321020,828230,828230,0.144370122,0.011585257,0.011585257,,,,,,,,2626.545854,73.89988994,8.616043183,0.00010956,,2.973778508,,,,,,Confirmed,,,
TOI-2299.01,165.0212761,0.513327244,,,,,1.8558259,3.5263664,157.7731401,5780,0.662932751,13.23,7.791,7.386,7.11,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.6930639,0.9588157,0.9588157,13.19451041,,,0.048329912,,,,,0.699973,,,286.227961,79.755949,19h04m54.71s,+79d45m21.42s,,,,,,0.329116102,0.085447123,0.085447123,,,,,,,,325.3840841,89.74512884,0.705180201,4.34E-06,4.89E-05,2.316720978,362220495,297.6830148,4.56973,9.863,,pFP,0.125,9.00E-01,0.1
TOI-2324.01,1.0371,0.021878192,,,,,9578.57,2.856,3.13790801,6413,1.299449531,9.597,8.64,8.395,8.327,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.49221,0.164519,0.164519,6.767161536,,,0.015219621,,,,,1.5,,,337.887071,-23.16505,22h31m32.9s,-23d09m54.18s,,,,,,0.222099173,0.014661499,0.014661499,,,,,,,,2559.918496,61.34250749,7.668270131,8.27E-05,5.02E-05,3.285136956,69819610,2756,4.2,9.14425,,LP,0.255,1.64E-03,0
TOI-2341.01,0.87741,0.015221812,,,,,26.3008,0.472,5.281954973,3495,0.611449054,15.031,11.246,10.582,10.391,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,8.59148,0.463846,0.463846,55.32761391,,,0.126936572,,,,,0.62,,,306.843521,-53.220653,20h27m22.45s,-53d13m14.35s,,,,,,0.765650008,0.041336731,0.041336731,,,,,,,,1075.312848,207.7357803,103.9365615,0.002900755,0.000618049,60.32661499,100267480,630,4.64,12.722,,pFP,0.801,4.47E-01,0
TOI-238.01,1.2730996,0.021263831,,,,,713.9664922,1.6241559,5.971960286,5024,0.791710104,10.748,9.214,8.767,8.598,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,1.8615822,0.2081493,0.2081493,4.123747678,,,0.022261173,,,,,0.766028,,,349.231081,-18.606646,23h16m55.46s,-18d36m23.93s,,,,,,0.165899289,0.018549716,0.018549716,,,,,,,,1453.704643,70.13131834,8.129792381,9.94E-05,7.47E-05,3.068649624,9006668,1318.375753,4.5685,9.926601,,VP,6.88E-06,3.63E-03,0
TOI-2407.01,2.7029187,0.030559959,,,,,44.0592242,1.6998642,12.53334176,3596,0.52138528,14.68,11.134,10.559,10.324,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.7942392,0.5265337,0.5265337,13.81407395,,,0.066256615,,,,,0.524573,,,49.746545,-46.458025,03h18m59.17s,-46d27m28.89s,,,,,,0.338132577,0.046923293,0.046923293,,,,,,,,718.2427389,78.36491919,11.06103425,0.000299322,0.00019894,12.14298605,153078576,657.0962083,4.71597,12.5264,,LP,1.02E-02,4.21E-03,0
TOI-2411 b,0.7826942,0.0144,0,85.08830652,0.39,59.5362,651.91,1.2621481,4.554996405,4099,0.65,11.272,9.33,8.597,8.532,Transit,Transiting Exoplanet Survey Satellite (TESS),2022,1,1.68,0.11,0.11,3.464307796,,,0.02263137,,,122.6,122.6,0.68,0.02,0.02,20.9224567,-8.7017944,01h23m41.39s,-08d42m06.46s,1.29E+30,472940000,10703280,700810,700810,0.149717163,0.009802909,0.009802909,,,,,,,,1358.059823,68.95773608,9.871921749,0.000117043,,3.692712747,,,,,,Confirmed,,,
TOI-2427 b,1.3060011,0.0202,0,82.52169451,0.87,28.5147,62.71,0.634,6.684554554,4072,0.64,10.295,7.889,7.225,7.048,Transit,Transiting Exoplanet Survey Satellite (TESS),2022,1,1.8,0.12,0.12,3.894823827,,,0.02536703,,,120.9,120.9,0.65,0.02,0.02,52.2917315,-31.3628665,03h29m10.02s,-31d21m46.32s,1.27E+30,452075000,11467800,764520,764520,0.160411246,0.010694083,0.010694083,,,,,,,,1113.670038,131.4710297,17.08047265,0.000102245,,3.554921913,,,,,,Confirmed,,,
TOI-2455.01,4.7204895,0.043340369,,,,,18.2091876,1.8235215,19.03228888,3553,0.48760724,15.143,11.505,10.856,10.654,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,14.3271611,3.3671286,3.3671286,145.0366889,,,0.267885367,,,,,0.489916,,,64.243824,14.771562,04h16m58.52s,+14d46m17.62s,,,,,,1.27679876,0.300069608,0.300069608,,,,,,,,575.8835845,279.7640135,82.93747079,0.002612724,0.000937785,113.0968777,434260570,526.8565606,4.74625,12.986,,LFP,0.996,3.96E-01,0
TOI-2590.01,0.7460577,0.016955245,,,,,6994.61,1.754,3.228090251,6162,1.168782729,9.904,8.946,8.73,8.675,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,1.77725,0.138915,0.138915,3.811616871,,,0.014407232,,,,,1.13,,,97.800408,3.470486,06h31m12.1s,+03d28m13.75s,,,,,,0.158383826,0.012379738,0.012379738,,,,,,,,2425.123511,57.26428577,5.68727227,7.20E-05,5.39E-05,2.295992239,234832821,2547,4.4,9.47351,,LFP,0.108,7.88E-01,0.783
TOI-261.01,3.3639254,0.034792189,,,,,874.7955667,3.3430495,5.846968616,5890.3,0.496728381,9.56,8.507,8.272,8.182,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.0449863,0.2114907,0.2114907,9.508581347,,,0.021788372,,,,,1.28018,,,15.218141,-24.423993,01h00m52.35s,-24d25m26.37s,,,,,,0.271361137,0.018847493,0.018847493,,,,,,,,1722.491293,79.44475528,10.33496285,0.000104292,6.02E-05,8.156536871,63898957,1387.063658,3.92,9.03971,,VP,8.92E-10,1.81E-04,0
TOI-2640.01,0.9112206,0.011556235,,,,,40.9351669,2.003082,9.043793235,2999,0.248066715,,13.765,13.225,12.915,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,7.3931803,0.5033327,0.5033327,42.8729691,,,0.24635193,,,,,0.274907,,,150.273202,-52.435796,10h01m05.57s,-52d26m08.87s,,,,,,0.658860703,0.044855681,0.044855681,,,,,,,,705.1575425,178.6169753,56.10210929,0.005006358,0.001695252,113.7215653,135036669,645.1250281,4.95462,15.709,,LFP,0.994,1.00E+00,0.999
TOI-2673.01,1.9126534,0.029884235,,,,,923.714,2.014,5.184901307,5601.4,0.973689012,9.45,8.189,7.861,7.728,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.36748,0.141466,0.141466,6.202240785,,,0.017489408,,,,,1.24,,,130.932185,-26.980824,08h43m43.72s,-26d58m50.97s,,,,,,0.210983565,0.012607076,0.012607076,,,,,,,,1739.447567,70.21806396,8.844068083,7.24E-05,4.67E-05,3.276598283,1018843,1535,4.24,8.8448,,LP,7.48E-02,2.85E-02,6.17E-03
TOI-3235.01,2.59261842,0.02709,0.029,88.14,0.511,72.811,13.8883,1.48,15.75,3388.8,0.39,15.16,11.706,11.099,10.819,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,11.4,0.493,0.493,211.35589,7.94571,7.94571,0.2828,0.0016,0.0016,68,68,0.37,0.02,0.02,207.473849,-46.066514,13h49m53.72s,-46d03m59.45s,,,,,,,,,,,,,,,,603.7965977,162.0635145,105.6074984,0.003589529,0.000598313,,243641947,537,4.9,13.2486,,Confirmed,,,
TOI-332.01,0.77685,0.015866304,,,,,4180.32,1.43,3.555695595,5190,0.883322646,12.349,10.776,10.41,10.315,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.28324,0.350139,0.350139,10.80594874,,,0.031328663,,,,,0.96,,,348.058952,-44.876485,23h12m14.15s,-44d52m35.35s,,,,,,0.292593678,0.031203463,0.031203463,,,,,,,,1946.211674,61.93021163,11.23240965,0.000302702,0.000133322,8.496757018,139285832,2240,4.42,11.5273,,VP,3.38E-04,3.70E-03,0
TOI-3353.01,4.6657965,0.060118218,,,,,313.042643,3.0411764,12.67150001,6365,1.332088651,9.327,8.147,7.888,7.779,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.6667555,0.230776,0.230776,7.591353543,,,0.023932913,,,,,1.0207,,,106.529815,-75.819559,07h06m07.16s,-75d49m10.41s,,,,,,0.237654207,0.020566148,0.020566148,,,,,,,,1264.356064,89.67555892,8.086938422,6.78E-05,5.84E-05,2.177656782,391903064,1072.804595,4.54516,8.7843,,VP,1.85E-08,1.96E-06,4.98E-07
TOI-3884.01,4.5445697,0.0354,0.32,90.1,-0.04,43.1448,7.42,1.462,25.01,3269,0.28,15.744,11.127,10.552,10.24,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,6,0.18,0.18,16.5,3.5,1.8,0.1808,0.0014,0.0014,70,70,0.3,0.01,0.01,181.571834,12.507026,12h06m17.24s,+12d30m25.29s,,,,,,,,,,,,,,,,462.21398,460.1169314,23.57669722,0.000613798,0.001262106,,86263325,429,4.92,12.9113,,Confirmed,,,
TOI-406.01,13.1757294,0.085517535,,,,,2.6453174,2.1570272,47.34371837,3349,0.480820092,13.773,9.695,9.128,8.848,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,1.9602373,0.4459335,0.4459335,4.501606393,,,0.04620684,,,,,0.388609,,,49.262643,-42.244149,03h17m03.03s,-42d14m38.94s,,,,,,0.174691171,0.039740416,0.039740416,,,,,,,,344.166795,55.29326451,0.763254297,1.05E-05,7.35E-05,2.530934272,153065527,325.2663942,4.94138,11.2828,,VP,6.93E-05,3.80E-08,0
TOI-431 b,0.490047,0.0113,0,84.3,0.34,32.5686,2120.45,1.0123328,3.329584511,4850,0.78,9.12,7.305,6.846,6.723,Transit,Transiting Exoplanet Survey Satellite (TESS),2021,1,1.28,0.04,0.04,3.07,0.35,0.35,0.016061925,,,75,75,0.73,0.02,0.02,83.2692502,-26.7238698,05h33m04.62s,-26d43m25.93s,1.55E+30,507715000,8154880,254840,254840,0.11407022,0.003564694,0.003564694,1.83E+25,2.09E+24,2.09E+24,0.009657095,0.001100972,0.001100972,18.4013321,1879.454081,15.83547641,15.88138951,8.19E-05,5.93E-06,3.187705246,,,,,,Confirmed,,,
TOI-4317.01,238.8542072,0.662241419,,,,,0.5496819,4.121586,164.5223903,4354.29,0.679437704,11.026,9.076,8.583,8.39,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.7779894,0.8958819,0.8958819,13.71377876,,,0.039963161,,,,,0.865987,,,38.31042,1.69093,02h33m14.5s,+01d41m27.35s,,,,,,0.336684438,0.079838629,0.079838629,,,,,,,,240.0434428,24.65483712,0.055721083,6.19E-07,2.43E-05,2.076951485,422914082,219.607722,4.39555,10.0121,10.375,LP,1.00E-06,2.80E-03,0
TOI-4336.01,16.33603,0.084976126,,,,,1.6933452,1.9857452,55.98134699,3365,0.306876867,13.6,9.453,8.867,8.632,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.111239,0.5501385,0.5501385,5.106052343,,,0.059220796,,,,,0.326568,,,206.107013,-40.337351,13h44m25.68s,-40d20m14.46s,,,,,,0.188148044,0.04902689,0.04902689,,,,,,,,318.0155811,89.08377817,0.905282305,1.12E-05,0.000105935,4.186565722,166184428,290.9418033,4.89744,11.0196,,LP,4.94E-04,1.81E-06,0
TOI-4337.01,2.2861792,0.028948772,,,,,99.4164306,4.7932724,10.08255223,3953,0.619492881,12.6681,9.054,8.59,8.492,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.8172922,0.6762643,0.6762643,8.33315307,,,0.041779444,,,,,0.617703,,,164.289787,-69.979379,10h57m09.55s,-69d58m45.76s,,,,,,0.251069641,0.060266888,0.060266888,,,,,,,,880.2916376,122.5077163,14.98570071,0.000174429,0.000119334,6.519514979,399642071,805.3493105,4.6489,11.1567,,LFP,9.92E-01,9.99E-01,0.999
TOI-4340.01,2.6680587,0.040904907,,,,,1634.14,2.978,6.111290956,6406,1.283222254,10.58,9.531,9.313,9.236,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.45609,0.216187,0.216187,11.78945762,,,0.021985332,,,,,1.44,,,175.66163,-40.060512,11h42m38.79s,-40d03m37.84s,,,,,,0.307997614,0.019266015,0.019266015,,,,,,,,1832.337442,49.15319429,6.471999174,0.000106116,5.96E-05,4.22956201,454038613,1771,4.23,10.0116,,LP,2.52E-01,4.09E-02,8.58E-03
TOI-4443.01,1.8498567,0.029962645,,,,,1194.210365,2.518276,6.336337445,5834,1.049133337,8.493,7.312,7.059,7.01,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,1.7193265,0.1346603,0.1346603,3.603111647,,,0.015481282,,,,,1.0173301,,,274.268664,21.909546,18h17m04.48s,+21d54m34.37s,,,,,,0.153221837,0.01200057,0.01200057,,,,,,,,1638.823859,97.04571992,8.356153533,4.92E-05,4.31E-05,1.786427622,158241252,1499.304894,4.44433,7.9147,,VP,,2.28E-03,0
TOI-4481.01,0.9263237,0.01406,,87.7,0.6,-0.5,,0.9494432,7.3,3600,0.413,10.704,7.329,6.769,6.533,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,1.331,0.023,0.023,1.9,0.17,0.17,0.0294,0.0004,0.0004,16,16,0.4144,0.0038,0.0038,311.2697,44.500235,20h45m04.73s,+44d30m00.85s,,,,,,,,,,,,,,,,942.1630607,44.26095149,24.00715225,0.000113366,1.67E-05,,239332587,871.0315945,4.98,8.72762,,Confirmed,,,
TOI-4495.01,5.1830043,0.061732577,,,,,346.626,2.783,9.911277852,6156,1.168816935,9.531,8.475,8.254,8.217,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.63045,0.2078,0.2078,12.81695487,,,0.024817963,,,,,1.34,,,286.362495,37.02599,19h05m27s,+37d01m33.56s,,,,,,0.323536116,0.018518587,0.018518587,,,,,,,,1382.670789,74.27038669,8.680041624,8.90E-05,5.54E-05,4.045827492,120826158,1202,4.25196,9.00568,,VP,8.52E-14,4.19E-05,0
TOI-4506.01,5.4107146,0.033683567,,,,,1.90021,0.6439397,39.16840385,2938,0.174225368,17.02,11.462,10.83,10.452,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.8902866,0.6293774,0.6293774,8.703023745,,,0.143103131,,,,,0.185013,,,354.410625,-12.84253,23h37m38.55s,-12d50m33.11s,,,,,,0.257574709,0.056088452,0.056088452,,,,,,,,331.947083,175.6414021,3.453864855,9.91E-05,0.000518593,18.16061896,434105094,299.4471278,5.14513,13.6343,,LFP,7.63E-01,6.79E-01,0
TOI-4524.01,0.926118,0.018,0,76.01,0.826,63.6796,3474,1.26,3.42,5596,0.9,8.76,7.492,7.208,7.116,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,1.72,0.07,0.07,7.42,1.09,1.09,0.0139,0.0005,0.0005,50,50,1.13,0.02,0.02,49.178124,15.656354,03h16m42.75s,+15d39m22.87s,,,,,,,,,,,,,,,,2139.684078,45.95626749,10.15717251,6.27E-05,2.20E-05,,333657795,1515,4.4,8.1359,,Confirmed,,,
TOI-4527.01,0.3994445,0.008332353,,,,,571.5071504,0.8028796,3.688908661,3702,0.483900975,10.917,7.839,7.24,7.02,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,0.9086617,0.953413,0.953413,0.689446679,,,0.017128641,,,,,0.485948,,,19.472257,5.4712,01h17m53.34s,+05d28m16.32s,,,,,,0.080977531,0.084965649,0.084965649,,,,,,,,1362.926593,32.28140684,12.99015091,7.68E-05,1.55E-05,1.235327169,380887434,1247.025019,4.75,9.16764,11.5662,VP,1.00E-06,9.85E-09,0
TOI-4537.01,6.6612775,0.071454738,,,,,45.7105,1.224,14.36703984,5975,1.097348196,8.74,7.64,7.416,7.348,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.86933,0.272556,0.272556,14.28143344,,,0.033125502,,,,,1.07,,,340.59158,-6.87105,22h42m21.98s,-06d52m15.78s,,,,,,0.344824471,0.024289471,0.024289471,,,,,,,,1114.651908,149.8708565,15.98768504,0.000109882,7.61E-05,4.416365885,251039147,724,4.42,8.1954,,LFP,9.90E-01,4.98E-01,0
TOI-4552.01,0.3011506,0.005706767,,,,,263.5186329,0.6404841,4.290164502,3304,0.273507593,14.44,10.256,9.659,9.395,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,1.2801124,0.2404665,0.2404665,2.183599802,,,0.040975318,,,,,0.286178,,,264.714256,-47.637046,17h38m51.42s,-47d38m13.37s,,,,,,0.114080236,0.021429739,0.021429739,,,,,,,,1127.945376,22.34294662,20.28315738,0.000357831,3.26E-05,7.604879339,248250955,1027.596418,4.96212,11.9251,,Inconclusive,8.26E-01,6.67E-03,0
TOI-4597.01,4.6663795,0.066884163,,,,,711.568,2.526,9.165236814,7712,1.833902335,8.01,7.507,7.47,7.414,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,13.2255,0.621088,0.621088,115.0836019,,,0.077165454,,,,,1.57,,,73.705654,22.146384,04h54m49.36s,+22d08m46.98s,,,,,,1.178621632,0.055349722,0.055349722,,,,,,,,1801.275648,532.4778746,145.3357827,0.001029711,0.000283148,23.97365844,68573534,1438,4.31,7.82403,,Inconclusive,1.00E-06,,
TOI-4602.01,3.9812091,0.05099712,,,,,603.6934699,3.4681721,9.485657695,6011.9,1.116794814,8.32,7.196,6.934,6.883,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.550449,0.7836124,0.7836124,7.037830731,,,0.020198953,,,,,1.1566401,,,60.600332,31.329835,04h02m24.08s,+31d19m47.41s,,,,,,0.227289279,0.069833468,0.069833468,,,,,,,,1380.26675,111.467483,10.89207476,6.04E-05,4.69E-05,2.538841634,467651916,1264.22353,4.36,7.7746,,VP,,9.62E-03,0
TOI-4641.01,22.0967354,0.173905882,,,,,93.0595,5.123,21.37943704,6798.4,1.437649428,7.51,6.746,6.639,6.579,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,9.7665,0.413375,0.413375,68.77961152,,,0.051122417,,,,,1.75,,,42.558202,25.333533,02h50m13.97s,+25d20m00.72s,,,,,,0.870364687,0.036838888,0.036838888,,,,,,,,1039.665382,236.6314533,40.59284236,0.000195791,8.86E-05,10.88425153,436873727,865,4.11,7.1323,,LP,2.59E-02,3.32E-06,0
TOI-4644.01,0.3181853,0.007932275,,,,,1654.43,0.762,2.27539356,4242.23,0.657959899,12.141,10.037,9.422,9.287,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,1.78228,0.229303,0.229303,3.829950225,,,0.021768331,,,,,0.75,,,41.72889,10.025975,02h46m54.93s,+10d01m33.51s,,,,,,0.158832087,0.020434878,0.020434878,,,,,,,,1988.616098,64.73417839,11.49964584,0.000193031,0.000100733,5.444253886,387423096,1776,4.5065,11.0505,,LP,1.17E-06,1.54E-02,0
TOI-4666.01,2.9093856,0.033253627,,,,,46.992,2.075,12.12570665,3666,0.579803619,15.333,11.978,11.289,11.085,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,12.8688,0.465005,0.465005,109.8635861,,,0.199800472,,,,,0.59,,,56.289886,-39.06318,03h45m09.57s,-39d03m47.45s,,,,,,1.14683347,0.041440018,0.041440018,,,,,,,,744.4301157,191.8572142,75.92932529,0.002917106,0.000799631,84.68916605,165202476,729,4.66,13.3272,,LP,1.00E-06,1.08E-01,0
TOI-4670.01,15.5014296,0.085740563,,,,,0.691797,1.663,51.23938076,3382,0.350091769,17.3658,13.373,12.772,12.5,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,10.8287,0.617651,0.617651,81.95666576,,,0.27553977,,,,,0.36,,,61.665802,-39.44461,04h06m39.79s,-39d26m40.6s,,,,,,0.965025146,0.055043426,0.055043426,,,,,,,,334.0847633,97.16149591,4.274017225,0.00031505,0.000769849,59.88816069,404506270,254,4.87,14.8743,,pFP,5.20E-02,9.99E-01,5.28E-08
TOI-4856.01,14.4896397,0.080442813,,,,,1.21746,1.898,49.44692028,3376,0.330912359,18.84,12.834,12.258,12.032,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,7.558,0.446523,0.446523,44.50829207,,,0.197810488,,,,,0.35,,,180.231429,-23.634554,12h00m55.54s,-23d38m04.39s,,,,,,0.673549,0.039792951,0.039792951,,,,,,,,339.482832,83.82224754,2.977350062,0.000176918,0.000518168,35.20289388,428685938,292,4.87,14.379,,LFP,4.72E-01,6.60E-01,9.66E-02
TOI-4860.01,1.52275906,0.01808,0.0077,88.51,0.294,80.42,,1.196,10.98,3255,0.34,16.47,12.056,11.431,11.175,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,8.58,0.3,0.3,86.7,1.9,1.9,0.2228,0.0028,0.0028,49,49,0.354,0.011,0.011,183.563961,-13.174841,12h14m15.35s,-13d10m29.43s,,,,,,,,,,,,,,,,694.6000736,180.16437,87.96067714,0.00352234,0.00078383,,335590096,687,4.4,13.7726,,Confirmed,,,
TOI-500 b,0.548177,0.01189,0.063,82.09,0.53,47.3924,1138,0.998,3.769,4621,0.74,10.54,8.403,7.848,7.715,Transit,Transiting Exoplanet Survey Satellite (TESS),2022,1,1.166,0.061,0.058,1.42,0.18,0.18,0.01577,0.00072,0.0007,50,50,0.68,0.02,0.02,106.559098,-47.5878156,07h06m14.18s,-47d35m16.14s,1.47E+30,472940000,7428586,369518,388631,0.103910841,0.005168807,0.005436159,8.48E+24,1.08E+24,1.08E+24,0.0044668,0.000566214,0.000566214,10.25704051,1683.092179,16.10834729,8.64743121,7.04E-05,1.01E-05,1.49717354,,,,,,Confirmed,,,
TOI-5019.01,1.090295,0.020497587,,,,,3593.4,1.895,3.868280286,5479,0.966911223,13.358,11.753,11.493,11.375,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,8.96609,1.32215,1.32215,59.48544563,,,0.072045807,,,,,1.14,,,251.626959,-55.262592,16h46m30.47s,-55d15m45.33s,,,,,,0.799034262,0.117826516,0.117826516,,,,,,,,1969.823596,94.21369468,34.80944393,0.00152841,0.000354018,38.15703903,420829332,2156,4.31,12.6345,,LFP,9.68E-01,8.62E-01,0.17
TOI-5023.01,2.2749988,0.022567889,,,,,4.17143,0.632,15.1726344,3199,0.296399083,,13.224,12.582,12.302,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,17.0496,0.531341,0.531341,317.9009762,,,0.488061653,,,,,0.32,,,257.123769,-51.531661,17h08m29.7s,-51d31m53.98s,,,,,,1.519415325,0.047351707,0.047351707,,,,,,,,580.7226239,230.3654536,151.8821919,0.010219969,0.001704233,519.0890231,213111428,398,4.9,14.9582,,LFP,9.87E-01,9.99E-01,2.09E-03
TOI-507.01,0.8994677,0.017084391,,,,,133.4667668,1.2066668,7.277146235,3338,0.822609656,16.3,11.649,11.088,10.837,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,17.1200078,3.774096,3.774096,317.9009762,,,0.310495977,,,,,0.505078,,,121.629579,-15.76469,08h06m31.1s,-15d45m52.88s,,,,,,1.525689882,0.336337468,0.336337468,,,,,,,,874.9652065,291.3343763,344.6330131,0.011811351,0.001043526,255.3532161,348538431,866.8813273,4.9469,13.2304,,LFP,6.82E-01,9.96E-01,0
TOI-5082.01,4.240122,0.051204842,,,,,254.588,2.388,11.84535616,5670,0.996650286,8.25,6.989,6.708,6.613,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.54811,0.129562,0.129562,7.026876091,,,0.02509838,,,,,0.93,,,106.569578,22.683148,07h06m16.7s,+22d40m59.33s,,,,,,0.227080834,0.011546223,0.011546223,,,,,,,,1164.914361,159.8787958,14.92376069,7.31E-05,6.11E-05,2.781410561,437011608,1112,4.5,7.6253,,VP,1.33E-11,2.14E-05,0
TOI-5118.01,1.5749553,0.029569825,,,,,3578.15,2.45,4.051997251,6635,1.391157186,10.465,9.633,9.451,9.384,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.51372,0.195771,0.195771,6.866622282,,,0.014666542,,,,,1.57,,,97.362073,15.65565,06h29m26.9s,+15d39m20.34s,,,,,,0.224016088,0.017446595,0.017446595,,,,,,,,2330.726738,32.63398742,3.69050259,6.48E-05,4.22E-05,2.708894892,438412198,2154,4.19,10.0769,,pFP,9.99E-01,2.10E-01,6.53E-02
TOI-5135.01,2.0197318,0.031689458,,,,,2517.89,2.569,3.851780984,5810,1.04117428,9.529,8.298,8.031,7.963,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.4657,0.260062,0.260062,11.84516822,,,0.017936106,,,,,1.77,,,97.83249,32.39678,06h31m19.8s,+32d23m48.41s,,,,,,0.308854031,0.023176039,0.023176039,,,,,,,,2093.294547,65.81508482,10.60795164,9.68E-05,4.53E-05,5.746632193,172110606,1973,3.96,8.96147,,LFP,9.65E-01,7.62E-01,0.627
TOI-5179.01,0.2874782,0.008581046,,,,,5953.77,0.445,1.809922971,5702,1.020415959,12.13,10.716,10.389,10.325,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,5.53402,0.498202,0.498202,26.21906635,,,0.049699386,,,,,1.02,,,280.251649,83.055747,18h41m00.4s,+83d03m20.69s,,,,,,0.493177247,0.044398447,0.044398447,,,,,,,,2996.968437,153.987198,46.22095552,0.001251358,0.000358919,24.85609618,288671122,2447,4.43,11.3617,,pFP,7.75E-02,7.89E-01,0
TOI-519 b,1.2652328,0.0159,0.33,88.9,,115.557,,1.2332,10.11,3322,0.335,17.35,12.847,12.226,11.951,Transit,Transiting Exoplanet Survey Satellite (TESS),2021,1,11.5,0.3,0.3,147,26,28,0.3,0.0091,0.0058,49,49,0.35,0.1,0.1,124.6067582,-19.6627918,08h18m25.62s,-19d39m46.05s,,,,,,1.03,0.03,0.03,,,,0.463,-0.088,0.082,295.2283956,751.4547962,198.8257957,135.7240369,0.007769615,0.001236472,,,,4.87,,,Confirmed,,,
TOI-5268.01,2.0686109,0.021058649,,,,,4.79112,0.582,14.61466436,3162,0.291273039,,12.818,12.218,11.965,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,8.27316,0.766713,0.766713,51.89242645,,,0.244466976,,,,,0.31,,,229.00618,62.718259,15h16m01.48s,+62d43m05.73s,,,,,,0.73728217,0.068327438,0.068327438,,,,,,,,584.8607069,208.6109926,46.22122963,0.00266308,0.001280114,89.19912622,202468443,412,4.92,14.5982,,LFP,8.26E-01,9.99E-01,0
TOI-5278.01,0.4354341,0.008026771,,,,,63.8056,0.489,4.544407804,3349,0.364035797,17.4571,13.312,12.71,12.532,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,21.094,0.650764,0.650764,317.9009762,,,0.50849398,,,,,0.38,,,295.80865,66.571374,19h43m14.08s,+66d34m16.95s,,,,,,1.879841572,0.057994369,0.057994369,,,,,,,,1110.865556,568.2992879,702.1881557,0.052528646,0.00437813,733.8110685,264301607,787,4.84,14.9343,,pFP,1.00E-06,8.52E-01,0
TOI-5311.01,39.0536929,0.196446182,,,,,0.431293,2.239,60.37617501,3793,0.663396199,15.185,12.367,11.677,11.481,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,13.5254,0.823376,0.823376,119.549175,,,0.176995632,,,,,0.7,,,32.333404,21.451856,02h09m20.02s,+21d27m06.68s,,,,,,1.205347928,0.073377095,0.073377095,,,,,,,,345.1715931,56.36903205,2.878051035,0.000132691,0.00028103,33.89231842,306401382,225,4.57,13.6546,14.0466,LFP,8.46E-01,9.75E-01,0.496
TOI-5315.01,2.4704071,0.026888185,,,,,14.841,0.948,13.45281193,3333,0.425122225,16.892,12.975,12.436,12.277,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,17.1677,0.838859,0.838859,317.9009762,,,0.365724564,,,,,0.43,,,24.299742,16.018723,01h37m11.94s,+16d01m07.4s,,,,,,1.529940085,0.074756899,0.074756899,,,,,,,,642.5601386,161.6289661,111.0405469,0.007386255,0.00106618,352.4473527,126982221,546,4.8,14.5597,,pFP,1.77E-01,9.85E-01,7.83E-04
TOI-5319.01,4.0785273,0.039497224,,,,,38.7885,1.561,17.70293907,3580,0.49437827,13.947,10.35,9.7,9.553,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.74681,0.617629,0.617629,13.52217877,,,0.071504093,,,,,0.48,,,35.213556,23.520441,02h20m51.25s,+23d31m13.59s,,,,,,0.333905812,0.055041465,0.055041465,,,,,,,,601.6519679,110.665226,11.13940875,0.000211351,0.000195799,10.92921882,246965431,695,4.77,12.0828,,pFP,4.33E-01,1.23E-01,5.46E-02
TOI-5367.01,1.6647221,0.0290515,,,,,659.103,1.392,5.896343095,6155,1.180833401,13.428,12.259,11.953,11.899,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,9.78767,0.60143,0.60143,69.03292282,,,0.084583163,,,,,1.06,,,91.796289,27.622043,06h07m11.11s,+27d37m19.35s,,,,,,0.872251302,0.053597853,0.053597853,,,,,,,,1792.34532,88.04191684,28.44212511,0.001589662,0.000417639,31.48948613,81178747,1411,4.46,12.9139,,LFP,6.49E-01,5.90E-01,4.07E-03
TOI-5388.01,2.594675,0.024335855,,,,,3.30231,0.313,16.88903951,3495,0.285719766,12.728,9.167,8.618,8.319,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,1.89426,0.558897,0.558897,4.247397768,,,0.055974261,,,,,0.31,,,152.176517,35.547557,10h08m42.36s,+35d32m51.21s,,,,,,0.168811449,0.049807425,0.049807425,,,,,,,,601.3533109,185.170882,12.41182867,0.000133407,0.000193024,6.906821464,407591297,375,4.91164,10.5737,,VP,5.41E-05,5.01E-04,0.00E+00
TOI-539.01,0.3096017,0.007869321,,,,,4942.480964,0.9843422,2.082092363,4836,0.678533863,11.727,9.802,9.352,9.227,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,1.5232131,0.2817905,0.2817905,2.933443548,,,0.017159863,,,,,0.813125,,,102.568389,-53.005503,06h50m16.41s,-53d00m19.81s,,,,,,0.135744729,0.025112425,0.025112425,,,,,,,,2369.852404,59.60483354,8.074976702,0.000131851,8.32E-05,4.08052436,238004786,2138.483979,4.44968,10.5958,,LP,2.18E-01,5.26E-02,2.31E-09
TOI-5394.01,15.1935123,0.123812588,,,,,84.3696,2.582,24.89436579,5977,1.097348196,8.55,7.423,7.187,7.107,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,9.68144,0.568916,0.568916,67.76568146,,,0.082883227,,,,,1.07,,,154.574508,17.396435,10h18m17.88s,+17d23m47.17s,,,,,,0.862784365,0.050700291,0.050700291,,,,,,,,847.0669256,373.3000728,61.82180372,0.000380263,0.000190972,15.91658598,61109252,844,4.42,8.0152,,pFP,0.585,0.12,0.00E+00
TOI-5425.01,0.4553752,0.012605854,,,,,2215.14,0.604,2.534594737,6439,1.289271712,13.508,12.06,11.746,11.597,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,7.9095,0.61584,0.61584,48.07939549,,,0.067713572,,,,,1.07,,,90.431757,22.245686,06h01m43.62s,+22d14m44.47s,,,,,,0.704873752,0.054882034,0.054882034,,,,,,,,2859.888905,114.4899961,38.94988581,0.001894301,0.00049554,30.94604605,429501231,1911,4.49,12.8591,,LFP,0.989,0.954,5.86E-02
TOI-5486.01,2.0247106,0.025500807,,,,,57.7055,1.352,9.974962672,3654,0.539886263,14.297,10.983,10.342,10.09,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.79378,0.195886,0.195886,13.81123561,,,0.063185863,,,,,0.55,,,190.549504,3.788601,12h42m11.88s,+03d47m18.96s,,,,,,0.338091654,0.017456843,0.017456843,,,,,,,,818.0840127,87.02948036,15.27080299,0.000371026,0.000206094,12.90979758,291109653,767,4.69,12.2937,12.8522,LP,9.43E-03,1.41E-02,0.00E+00
TOI-5575.01,160.3639393,0.343253889,,,,,0.0072561,2.142,307.6977128,3176,0.20989369,17.01,12.281,11.723,11.436,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,9.26219,0.278606,0.278606,62.85901646,,,0.353519126,,,,,0.24,,,241.248539,85.204724,16h04m59.65s,+85d12m17.01s,,,,,,0.825421912,0.024828631,0.024828631,,,,,,,,128.0275285,113.019191,0.002786018,1.26E-07,0.000541581,35.14577362,160162137,81,5,14.0127,,pFP,5.57E-02,0.999,0.00E+00
TOI-5579.01,19.8628449,0.107913745,,,,,0.933932,1.965,53.99186804,3595,0.425122225,15.563,12.174,11.607,11.422,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,7.82397,0.415735,0.415735,47.20002936,,,0.166674512,,,,,0.43,,,105.821673,52.51673,07h03m17.2s,+52d31m00.23s,,,,,,0.697251544,0.037049205,0.037049205,,,,,,,,345.9550863,80.22688131,2.841630964,0.0001275,0.000365958,26.16262515,252928337,273,4.8,13.5426,,LFP,0.625,0.989,0.00E+00
TOI-561 b,0.446578,0.01055,0,87,0.14,85.799,4383.42,1.327,2.646,5455,0.79,10.252,8.879,8.504,8.394,Transit,Transiting Exoplanet Survey Satellite (TESS),2020,1,1.423,0.066,0.066,1.59,0.36,0.36,0.0152,0.0007,0.0007,65,47,0.85,0.01,0.01,148.1851516,6.216103,09h52m44.44s,+06d12m57.97s,1.57E+30,591175000,9065933,420486,420486,0.126814002,0.005881746,0.005881746,9.50E+24,2.15E+24,2.15E+24,0.005001557,0.001132428,0.001132428,7.711132245,2371.290914,18.93730451,8.055303742,8.96E-05,1.44E-05,1.681356841,,,,,,Confirmed,,,
TOI-5695.01,2.2232698,0.023492718,,,,,5.11732,0.648,14.03947335,3157,0.350091769,,12.468,11.863,11.611,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,9.36074,1.4427,1.4427,63.99874847,,,0.238187054,,,,,0.36,,,242.15447,19.253248,16h08m37.07s,+19d15m11.69s,,,,,,0.834204428,0.128569614,0.128569614,,,,,,,,595.7776069,217.4383186,54.82620933,0.002683681,0.001135658,89.35664881,103865797,419,4.87,14.2399,14.8737,LFP,,0.954,0
TOI-5735.01,2.120809,0.018229156,,,,,12.9005118,0.7904227,18.59488765,3222,0.179747561,14.999,10.646,10.056,9.798,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,0.8588007,0.1690802,0.1690802,0.56318596,,,0.037300084,,,,,0.210908,,,147.125026,77.389748,09h48m30.01s,+77d23m23.09s,,,,,,0.07653405,0.015067981,0.015067981,,,,,,,,528.3403249,18.84979376,2.03955065,4.33E-05,3.29E-05,1.557132903,157769780,483.3608643,5.0449,12.2822,,pFP,0.35,0.138,0
TOI-5746.01,711.7642825,1.410569645,,,,,2.4542117,3.4176443,414.2086927,4661.56,0.739396917,11.445,9.626,9.053,8.978,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,12.6338972,1.1483275,1.1483275,106.4805335,,,0.157961934,,,,,0.732648,,,142.378244,50.963802,09h29m30.78s,+50d57m49.69s,,,,,,1.125899553,0.102335914,0.102335914,,,,,,,,161.9595928,78.06485868,0.018379596,2.68E-07,0.000110146,10.29319451,318209162,319.2256315,4.57751,10.5295,10.9219,LFP,0.999,0.999,0.302
TOI-5747.01,0.5734766,0.010071065,,,,,225.4185164,0.9004508,5.147641329,3466,0.414535052,13.018,9.308,8.682,8.435,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,1.4969531,0.1305306,0.1305306,2.848099789,,,0.03257853,,,,,0.420908,,,148.37832,35.570548,09h53m30.8s,+35d34m13.97s,,,,,,0.133404507,0.011632542,0.011632542,,,,,,,,1080.213053,18.76540931,17.19293979,0.000194936,1.77E-05,5.28019722,4918918,988.2507357,4.80761,10.7818,14.9466,LP,4.96E-02,1.57E-03,0
TOI-5792.01,0.7036041,0.015625637,,,,,1029.5,0.81,3.028550265,5726,1.028543955,11.099,9.815,9.517,9.396,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,7.01336,0.433816,0.433816,39.20083648,,,0.057878014,,,,,1.11,,,295.697851,3.566678,19h42m47.48s,+03d34m00.04s,,,,,,0.625012121,0.038660536,0.038660536,,,,,,,,2326.585156,208.0912877,67.67588069,0.001194474,0.000320306,27.35698762,95423778,1578,4.36,10.492,,LFP,0.991,0.917,4.57E-02
TOI-5800.01,2.6282606,0.034409302,,,,,274.1629769,1.2408211,9.06057538,4821,0.78714938,9.553,7.771,7.284,7.191,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.8331017,0.2733575,0.2733575,8.412701074,,,0.031763804,,,,,0.817034,,,305.065546,-7.411924,20h20m15.73s,-07d24m42.93s,,,,,,0.252478541,0.024360898,0.024360898,,,,,,,,1132.515735,163.8419061,21.04797994,0.000134572,8.84E-05,4.944776467,151759246,1037.819798,4.51,8.6133,,pFP,0.851,0.193,1.37E-02
TOI-5806.01,3.1855548,0.047153237,,,,,519.69,1.303,6.718225998,6602,1.378893719,8.703,7.776,7.526,7.514,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,10.7249,0.6545,0.6545,80.62733296,,,0.065061905,,,,,1.51,,,329.101803,20.677981,21h56m24.43s,+20d40m40.73s,,,,,,0.955774764,0.058327312,0.058327312,,,,,,,,1801.080887,387.0567303,117.784414,0.000873837,0.000232963,25.36927037,283621618,1330,4.22,8.2942,,pFP,0.445,6.93E-02,0
TOI-620 b,5.0988179,0.04825,0.22,87.47,0.887,33.0231,20.8,1.36,18.87,3708,0.58,12.262,8.837,8.201,7.954,Transit,Transiting Exoplanet Survey Satellite (TESS),2022,1,3.76,0.15,0.15,13.60309719,,,0.0627,0.0017,0.0017,57,56,0.55,0.02,0.02,142.1734459,-12.1671652,09h28m41.63s,-12d10m01.79s,1.15E+30,382525000,23954960,955650,955650,0.33508127,0.013367604,0.013367604,,,,,,,,603.5854714,170.5097046,17.26553151,0.000156864,,8.699698161,,,,,,Confirmed,,,
TOI-622.01,6.402513,0.0708,0.42,86.62,0.629,123.297,602,3.907,10.637,6400,1.31,8.995,8.108,7.928,7.858,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,9.236,0.314,0.325,96.30201,21.93016,22.88365,0.05989,0.00049,0.00052,100,100,1.42,0.05,0.05,125.305054,-46.484296,08h21m13.21s,-46d29m03.47s,,,,,,,,,,,,,,,,1387.571581,154.7365712,57.35978235,0.000498598,0.000109648,,83092282,1274.226578,4.2,8.5615,,Confirmed,,,
TOI-654.01,1.5275657,0.021020146,,,,,53.3454,1.12,10.51688968,3433,0.531219257,14.54,10.744,10.139,9.918,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.37126,0.125097,0.125097,6.219062901,,,0.050515097,,,,,0.43,,,164.724551,-5.547545,10h58m53.89s,-05d32m51.16s,,,,,,0.211320429,0.011148314,0.011148314,,,,,,,,748.5402303,77.63567928,9.174158516,0.000205925,0.000167302,6.490316582,35009898,752,4.89676,12.2255,,VP,1.00E-06,8.12E-06,0
TOI-674 b,1.977143,0.025,0,87.21,0.624,46.0851,38.4,1.0375028,12.8,3514,0.42,14.203,10.359,9.737001,9.469,Transit,Transiting Exoplanet Survey Satellite (TESS),2021,1,5.25,0.17,0.17,23.6,3.3,3.3,0.114,0.0009,0.0009,57,57,0.42,0.01,0.01,164.5865592,-36.8581092,10h58m20.77s,-36d51m29.19s,8.35E+29,292110000,33447750,1083070,1083070,0.467866135,0.015149951,0.015149951,1.41E+26,1.97E+25,1.97E+25,0.074236954,0.010380591,0.010380591,8.408610259,694.5152311,235.313553,45.68271188,0.000833863,0.00046124,28.57688021,,,,,,Confirmed,,,
TOI-706.01,719.0381327,1.023918317,,,,,0.8538315,5.4244096,147.0430668,5709.6,0.277114025,8.83,7.854,7.617,7.531,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,16.6333557,3.9165146,3.9165146,317.9009762,,,0.101706695,,,,,1.4981,,,74.752657,-49.736179,04h59m00.64s,-49d44m10.24s,,,,,,1.482320732,0.349029438,0.349029438,,,,,,,,332.9418666,66.34869809,2.949386882,2.21E-05,4.14E-05,81.49053172,219345200,245.1674374,3.53,8.3643,,LFP,0.948,0.8,0
TOI-771.01,2.3260077,0.01333061,,,,,14.8966002,0.9960868,11.85799919,3231,0.058437849,14.888,10.507,9.955,9.664,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,1.3960869,0.4417479,0.4417479,2.529992926,,,0.05287669,,,,,0.241857,,,164.11389,-72.985174,10h56m27.33s,-72d59m06.63s,,,,,,0.124415578,0.039367406,0.039367406,,,,,,,,663.4623033,18.3514582,8.831273561,0.000176346,3.00E-05,20.85189135,277634430,501.0620836,4.438,12.0874,,pFP,0.532,9.93E-02,0
TOI-824 b,1.392978,0.02177,0,83.65,0.745,63.9262,412,1.15344,6.73,4600,0.71,11.314,9.145001,8.557,8.432,Transit,Transiting Exoplanet Survey Satellite (TESS),2020,1,2.926,0.202,0.191,18.467,1.843,1.875,0.0387,0.0018,0.0019,110,100,0.69,0.03,0.03,222.1654705,-57.5888666,14h48m39.71s,-57d35m19.92s,1.41E+30,479895000,18641546,1216861,1286942,0.260757393,0.017021416,0.018001707,1.10E+26,1.12E+25,1.10E+25,0.058090416,0.005898063,0.005797403,21.18256427,1253.820314,67.7912288,22.67530248,0.000256741,6.83E-05,14.86873398,,,,,,Confirmed,,,
TOI-849 b,0.76552414,0.01598,0,86.8,0.212,225.734,2314.06,1.57,3.7,5373.8,0.93,11.981,10.832,10.481,10.418,Transit,Transiting Exoplanet Survey Satellite (TESS),2020,1,3.444,0.157,0.115,39.09,2.66,2.55,0.03443,0.00092,0.00088,42.5,41.2,0.92,0.03,0.02,28.7157956,-29.4217086,01h54m51.79s,-29d25m18.15s,1.85E+30,639860000,21941724,732665,1000247,0.306920185,0.010248496,0.013991425,2.33E+26,1.52E+25,1.59E+25,0.122962818,0.008021366,0.008367385,32.36459763,1975.448168,21.28255243,12.69447481,0.000358722,4.74E-05,29.33310702,,,,,,Confirmed,,,
TOI-851.01,0.6296,0.014096365,,,,,193.701,0.309,3.938550719,5485,0.943101312,11.309,10.278,9.872,9.837,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,3.39154,0.557635,0.557635,11.41805493,,,0.040347505,,,,,0.77,,,7.387843,-10.468279,00h29m33.08s,-10d28m05.8s,,,,,,0.302245088,0.049694959,0.049694959,,,,,,,,1954.309814,126.8296035,21.8759279,0.000473052,0.00021708,9.019219831,40083958,1039,4.64,10.9994,,LFP,0.999,0.978,1.43E-03
TOI-864.01,0.5206687,0.006857144,,,,,241.8916543,0.5708161,3.700966227,3460,0.158735213,13.805,10.053,9.458,9.219,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,1.0047438,0.7848405,0.7848405,0.988469904,,,0.023089664,,,,,0.39861,,,81.443395,-51.357031,05h25m46.41s,-51d21m25.31s,,,,,,0.089540114,0.069942913,0.069942913,,,,,,,,1271.755252,15.22871697,8.25789797,0.000134342,2.02E-05,4.942182021,231728511,1005.830894,4.438,11.4966,,LP,7.35E-02,1.55E-02,0
TOI-880.02,2.5735943,0.034190955,,,,,301.8661097,2.4810064,9.003466514,4935,0.805415436,10.104,8.463,7.997,7.954,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,2.7779229,0.229404,0.229404,8.136412349,,,0.031146492,,,,,0.816999,,,94.164473,-13.987337,06h16m39.47s,-13d59m14.41s,,,,,,0.247561153,0.020443879,0.020443879,,,,,,,,1162.966708,119.2509412,14.57815162,0.000132448,8.85E-05,4.706804859,34077285,1063.098093,4.52,9.2563,,LP,1.21E-04,2.05E-04,1.10E-02
TOI-906.01,1.6647837,0.019488314,,,,,737.927,1.162,2.952609186,5954.53,0.356429456,8.9,7.971,7.82,7.712,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,5.04687,0.483129,0.483129,22.4219778,,,0.03255699,,,,,1.42,,,239.825514,-49.366664,15h59m18.12s,-49d21m59.99s,,,,,,0.449763726,0.043055181,0.043055181,,,,,,,,2450.357812,203.9591034,47.78362646,0.000388349,0.000134293,33.87832158,298372701,1452,3.68582,8.5097,,LFP,,0.999,1.54E-02
TOI-907.01,4.5849129,0.055225481,,,,,1729.671435,5.2493974,5.768151028,6272,1.069357075,10.394,9.321,9.161,9.034,Transit,Transiting Exoplanet Survey Satellite (TESS),2023,1,9.6158851,0.6116279,0.6116279,66.98848323,,,0.042763851,,,,,2.0597899,,,262.183407,-62.840383,17h28m44.02s,-62d50m25.38s,,,,,,0.856942285,0.054506663,0.054506663,,,,,,,,1846.599613,90.82227651,27.87265053,0.00041641,0.000111354,24.07142936,305424003,1644.790742,3.8399,9.9444,,VP,1.00E-06,1.15E-06,0.00E+00
TRAPPIST-1 b,1.510826,0.01154,0,89.728,0.095,,4.15,0.601,20.843,2566,0.09,17.02,11.354,10.718,10.296,Transit,La Silla Observatory,2016,0,1.116,0.014,0.012,1.374,0.069,0.069,0.0859,0.00037,0.00037,26,26,0.12,0,0,346.6263919,-5.0434618,23h06m30.33s,-05d02m36.46s,1.79E+29,83460000,7110036,76452,89194,0.099454973,0.001069408,0.001247643,8.21E+24,4.12E+23,4.12E+23,0.004322101,0.000217049,0.000217049,10.83400847,397.4308174,28.43534487,3.863880367,0.000103221,6.99E-05,8.493548448,,,,,,Confirmed,,,
TRAPPIST-1 c,2.421937,0.0158,0.083,89.778,0.109,,2.21,0.7005,28.549,2566,0.09,17.02,11.354,10.718,10.296,Transit,La Silla Observatory,2016,0,1.097,0.014,0.012,1.308,0.056,0.056,0.0844,0.00038,0.00038,26,26,0.12,0,0,346.6263919,-5.0434618,23h06m30.33s,-05d02m36.46s,1.79E+29,83460000,6988987,76452,89194,0.097761743,0.001069408,0.001247643,7.81E+24,3.34E+23,3.34E+23,0.004114489,0.000176155,0.000176155,10.67395373,339.5832058,24.24093971,1.754752072,4.69E-05,5.95E-05,6.90872582,,,,,,Confirmed,,,
TRAPPIST-1 d,4.049219,0.02227,0.07,89.896,0.063,,1.11,0.8145,40.216,2566,0.09,17.02,11.354,10.718,10.296,Transit,La Silla Observatory,2016,0,0.788,0.011,0.01,0.388,0.012,0.012,0.06063,0.00052,0.00052,26,26,0.12,0,0,346.6263919,-5.0434618,23h06m30.33s,-05d02m36.46s,1.79E+29,83460000,5020348,63710,70081,0.070224479,0.000891174,0.000980291,2.32E+24,7.17E+22,7.17E+22,0.001220506,3.77E-05,3.77E-05,6.136349932,286.1160483,25.51997554,0.345563676,9.23E-06,6.27E-05,1.726967575,,,,,,Confirmed,,,
TRAPPIST-1 e,6.101013,0.02925,0.0051,89.793,0.191,,0.65,0.9293,52.855,2566,0.09,17.02,11.354,10.718,10.296,Transit,Multiple Observatories,2017,0,0.92,0.013,0.012,0.692,0.022,0.022,0.07079,0.00055,0.00055,26,26,0.12,0,0,346.6263919,-5.0434618,23h06m30.33s,-05d02m36.46s,1.79E+29,83460000,5861320,76452,82823,0.08198797,0.001069408,0.001158526,4.13E+24,1.31E+23,1.31E+23,0.002176778,6.92E-05,6.92E-05,8.028996469,249.5735839,19.8631038,0.192717323,5.15E-06,4.88E-05,2.686522371,,,,,,Confirmed,,,
TRAPPIST-1 f,9.20754,0.03849,0.01007,89.74,0.312,,0.37,1.048,69.543,2566,0.09,17.02,11.354,10.718,10.296,Transit,Multiple Observatories,2017,0,1.045,0.013,0.012,1.039,0.031,0.031,0.0804,0.00047,0.00047,26,26,0.12,0,0,346.6263919,-5.0434618,23h06m30.33s,-05d02m36.46s,1.79E+29,83460000,6657695,76452,82823,0.09312764,0.001069408,0.001158526,6.21E+24,1.85E+23,1.85E+23,0.003268313,9.75E-05,9.75E-05,9.343590443,217.5779815,16.90204976,0.088911618,2.38E-06,4.15E-05,3.516377626,,,,,,Confirmed,,,
TRAPPIST-1 h,18.772866,0.06189,0.00567,89.805,0.378,,0.14,1.269,111.817,2566,0.09,17.02,11.354,10.718,10.296,Transit,Multiple Observatories,2017,0,0.755,0.014,0.014,0.326,0.02,0.02,0.05809,0.00087,0.00087,26,26,0.12,0,0,346.6263919,-5.0434618,23h06m30.33s,-05d02m36.46s,1.79E+29,83460000,4810105,89194,89194,0.067283606,0.001247643,0.001247643,1.95E+24,1.19E+23,1.19E+23,0.001025477,6.29E-05,6.29E-05,5.61635465,171.5883255,16.02146037,0.005414061,1.45E-07,3.94E-05,0.870207185,,,,,,Confirmed,,,
WASP-107 b,5.7214742,0.055,0.06,89.7,0.09,64.7414,37.03,2.648,18.2,4425,0.68,11.592,9.378,8.777,8.637,Transit,SuperWASP-South,2017,0,10.536,0.224,0.224,30.5,1.7,1.7,0.14434,0.00018,0.00018,70,70,0.67,0.02,0.02,188.3864277,-10.1462141,12h33m32.74s,-10d08m46.37s,1.35E+30,465985000,67124856,1427104,1427104,0.938940495,0.019962288,0.019962288,1.82E+26,1.02E+25,1.02E+25,0.095941826,0.005347577,0.005347577,2.698231093,733.4366082,959.4851658,92.89463951,0.001155935,0.001212552,16.00906174,,,,,,Confirmed,,,
WASP-121 b,1.27492504,0.02596,0,88.49,0.1,269.898,5431.24,2.9053,3.8131,6776,1.36,10.514,9.625,9.439,9.374,Transit,SuperWASP,2016,0,19.649,0.404,0.404,375.99289,20.34112,19.70546,0.1217,0.0003,0.0003,138.39,128.73,1.46,0.03,0.03,107.6002312,-39.0972705,07h10m24.06s,-39d05m50.17s,2.70E+30,1015430000,125183779,2573884,2573884,1.751066988,0.036003413,0.036003413,2.25E+27,1.18E+26,1.21E+26,1.182735877,0.061986158,0.063985711,9.563779495,2453.687791,317.4337913,267.893218,0.004680631,0.000436264,162.6843212,,,,,,Confirmed,,,
WASP-127 b,4.17806203,0.0484,0,87.84,0.29,159.507,679.79,4.35288,7.81,5620,0.95,10.148,9.092,8.738,8.641,Transit,SuperWASP,2016,0,14.695,0.28,0.325,52.3466,6.80156,5.46668,0.10103,0.00026,0.00047,85,85,1.33,0.03,0.03,160.5587646,-3.8349989,10h42m14.10s,-03d50m06.00s,1.89E+30,925015000,93621845,2070575,1783880,1.309579592,0.028963142,0.024952861,3.13E+26,3.26E+25,4.06E+25,0.164663225,0.017196172,0.021395216,2.380565444,1421.987572,851.3549229,138.2730738,0.001723774,0.000935979,21.83974418,,,,,,Confirmed,,,
WASP-144 b,2.2783152,0.0316,0,86.9,0.45,355.513,775.88,1.9536,8.39,5200,0.81,13.085,11.487,11.008,10.897,Transit,SuperWASP-South,2018,0,9.528,0.56,0.56,139.8452,19.0698,19.0698,0.1128,0.0029,0.0041,140,140,0.81,0.04,0.04,320.7628761,-40.0484393,21h23m03.09s,-40d02m54.38s,1.61E+30,563355000,60702888,3567760,3567760,0.849110197,0.049905721,0.049905721,8.35E+26,1.14E+26,1.14E+26,0.439901763,0.059986604,0.059986604,15.12776936,1269.425931,69.38935475,54.61182964,0.001924108,0.000252795,83.72765009,,,,,,Confirmed,,,
WASP-166 b,5.44354,0.0641,0,88,0.39,114.173,440,3.6,11.3,6050,1.19,9.351,8.35,8.135,8.032,Transit,WASP-South,2019,0,7.062,0.336,0.336,32.10083,1.58915,1.58915,0.0518,0.0009,0.0009,50,50,1.22,0.06,0.06,144.8751047,-20.9824191,09h39m30.03s,-20d58m56.71s,2.37E+30,848510000,44992002,2140656,2140656,0.62934679,0.029943433,0.029943433,1.92E+26,9.49E+24,9.49E+24,0.10097745,0.004998884,0.004998884,6.321085466,1272.627065,230.6461513,36.19840763,0.000340904,0.000172568,9.790499012,,,,,,Confirmed,,,
WASP-18 b,0.94145223,0.02024,0.0051,83.5,0.36,123.483,5805,2.21,3.48,6432,1.29,9.28,8.409,8.231,8.131,Transit,SuperWASP,2009,0,13.35,0.426,0.426,3213.2613,76.2792,66.7443,0.09716,0.00014,0.00013,48,48,1.32,0.06,0.06,24.3544618,-45.6777937,01h37m25.07s,-45d40m40.06s,2.57E+30,918060000,85052850,2714046,2714046,1.189716744,0.037963995,0.037963995,1.92E+28,3.99E+26,4.56E+26,10.10774279,0.209953114,0.239946416,177.0575047,2438.043308,24.79072041,318.5260817,0.003139697,2.20E-05,1617.366371,,,,,,Confirmed,,,
WASP-189 b,2.724033,0.05053,0,84.03,0.478,99.731,7895.38629,4.3336,4.6,8000,2.03,6.59776,6.166,6.12,6.06,Transit,CHaracterising ExOPlanets Satellite (CHEOPS),2020,0,18.147,0.235,0.235,632.47853,50.85255,44.49598,0.07045,0.00013,0.00015,80,80,2.36,0.03,0.03,225.686732,-3.0314874,15h02m44.82s,-03d01m53.35s,4.04E+30,1641380000,115614537,1497185,1497185,1.617212715,0.020942579,0.020942579,3.78E+27,2.66E+26,3.04E+26,1.989545731,0.139968051,0.159963491,18.86109647,2637.521894,300.7728547,377.8896705,0.001435184,8.63E-05,142.3518702,,,,,,Confirmed,,,
WASP-19 b,0.78883852,0.01652,0.0126,79.08,0.6671,268.325,3320,1.607,3.533,5440,0.96,12.248,10.911,10.602,10.481,Transit,SuperWASP,2009,0,15.637,0.28,0.28,371.21,7.31,7.31,0.1441,0.00049,0.0005,60,60,1.01,0.03,0.03,148.4167672,-45.6591078,09h53m40.02s,-45d39m32.79s,1.91E+30,702455000,99623327,1783880,1783880,1.393528144,0.024952861,0.024952861,2.22E+27,4.37E+25,4.37E+25,1.167690658,0.022994582,0.022994582,14.90883203,2046.501575,156.2096349,224.4424321,0.006529015,0.000411209,266.9412615,,,,,,Confirmed,,,
WASP-29 b,3.92273,0.04565,0.03,88.8,0.14,87.5953,121.77,2.64864,12.18,4800,0.77,11.331,9.353,8.875,8.783,Transit,SuperWASP,2010,0,6.786,0.449,0.449,77.547,6.356,6.356,0.0973,0.0011,0.0008,150,150,0.79,0.07,0.07,357.8791976,-39.9071215,23h51m31.01s,-39d54m25.64s,1.53E+30,549445000,43233606,2860579,2860579,0.604750399,0.040013694,0.040013694,4.63E+26,3.80E+25,3.80E+25,0.243934451,0.019993647,0.019993647,16.53743377,972.5290782,97.27983333,69.77620772,0.000928646,0.000185083,40.75749047,,,,,,Confirmed,,,
WASP-33 b,1.21987,0.0239,0,86.63,0.21,121.944,9391.74,2.8536,3.571,7308,1.5,8.14,7.581,7.516,7.468,Transit,SuperWASP,2010,0,18.82,0.213,0.336,665.21819,44.17837,44.17837,0.1118,0.0002,0.0002,71,71,1.44,0.03,0.03,36.7127375,37.5504441,02h26m51.06s,+37d33m01.60s,2.98E+30,1001520000,119902220,2140656,1357023,1.677188698,0.029943433,0.018981997,3.97E+27,2.64E+26,2.64E+26,2.092532706,0.138968966,0.138968966,18.44402513,2734.567297,462.9735849,578.9627757,0.004205265,0.000222135,264.7634827,,,,,,Confirmed,,,
WASP-34 b,4.31768,0.0521,0.04,85.2,0.904,132.096,425.71,2.1010015,12.07,5700,0.96,10.285,9.172,8.842,8.792,Transit,SuperWASP,2010,0,14.039,0.84,0.84,187.51,3.18,3.18,0.141320528,,,100,100,0.91,0.08,0.08,165.3993679,-23.8609457,11h01m35.85s,-23d51m39.40s,1.91E+30,632905000,89442469,5351640,5351640,1.251118604,0.074858582,0.074858582,1.12E+27,1.90E+25,1.90E+25,0.589837761,0.010003115,0.010003115,9.342926082,1160.128839,348.1010769,171.0192932,0.002285535,0.00039849,76.54316208,,,,,,Confirmed,,,
WASP-39 b,4.055259,0.0486,0,87.83,0.447,213.982,316.31,2.8032,11.37,5485,0.93,12.095,10.663,10.307,10.202,Transit,SuperWASP,2011,0,14.93,0.381,0.347,88.989,9.535,9.535,0.1457,0.0015,0.0016,50,50,0.9,0.02,,217.3266477,-3.4444994,14h29m18.40s,-03d26m40.20s,1.85E+30,625950000,95119030,2210737,2427351,1.330522171,0.030923724,0.033953714,5.31E+26,5.69E+25,5.69E+25,0.279926791,0.029993617,0.029993617,3.920554886,1150.22129,450.0257039,97.73757732,0.00250037,0.000941049,38.29973147,,,,,,Confirmed,,,
WASP-43 b,0.813475,0.0142,0,82.6,0.698,86.7467,680.89,1.1592,4.72,4500,0.58,12.305,9.995,9.397,9.267,Transit,SuperWASP,2011,0,11.276,0.191,0.191,651.5515,15.8915,16.52716,0.15942,0.00041,0.00041,100,100,0.6,0.04,,154.9081869,-9.8064431,10h19m37.96s,-09d48m23.20s,1.15E+30,417300000,71839396,1216861,1216861,1.004887341,0.017021416,0.017021416,3.89E+27,9.87E+25,9.49E+25,2.049542307,0.05198839,0.049988837,50.32333813,1464.625249,103.1901655,354.7973579,0.005900966,0.000147981,766.4238478,,,,,,Confirmed,,,
WASP-69 b,3.86814,0.04525,0,86.71,0.686,49.9605,180.56,2.2296,12,4700,0.98,9.873,8.032,7.543,7.459,Transit,SuperWASP,2014,0,11.848,0.191,0.191,82.632,5.403,5.403,0.126199335,,,50,50,0.86,0.03,0.03,315.0259661,-5.094857,21h00m06.23s,-05d05m41.49s,1.95E+30,598130000,75483608,1216861,1216861,1.05586247,0.017021416,0.017021416,4.94E+26,3.23E+25,3.23E+25,0.259929998,0.016995858,0.016995858,5.78081406,959.3834826,743.1561002,215.1489065,0.001556259,0.000503259,34.28637937,,,,,,Confirmed,,,
WASP-76 b,1.809886,0.033,0,88,0.14,194.459,5139.03,3.6936,4.103007359,6250,1.46,9.518,8.541,8.331,8.243,Transit,SuperWASP,2016,0,20.512,0.673,0.448,292.4036,9.5349,9.5349,0.108610641,,,100,100,1.73,0.04,0.04,26.632936,2.700389,01h46m31.90s,+02d42m01.40s,2.90E+30,1203215000,130681952,2854208,4287683,1.827975269,0.039924577,0.059975983,1.75E+27,5.69E+25,5.69E+25,0.919794596,0.029993302,0.029993302,6.824919397,2181.794645,484.4632228,333.5877504,0.003462205,0.000414737,104.8779741,,,,,,Confirmed,,,
WASP-77 A b,1.36002854,0.02335,0.0074,88.91,0.109,105.166,1440,2.148,5.332,5617,0.9,10.294,8.766,8.374,8.405,Transit,SuperWASP,2012,0,13.56,0.22,0.22,560.33429,17.48065,17.16282,0.13012,0.00065,0.00065,72,72,0.91,0.03,0.02,37.1555223,-7.0606675,02h28m37.33s,-07d03m38.40s,1.79E+30,632905000,86390760,1401620,1401620,1.208431389,0.019605819,0.019605819,3.35E+27,1.03E+26,1.04E+26,1.762606384,0.053987944,0.05498772,29.92668747,1720.063007,187.6252482,350.9440136,0.003924466,0.000161895,358.2840009,,,,,,Confirmed,,,
WASP-80 b,3.06785234,0.0344,0.002,89.02,0.215,49.7876,72.44,2.131,12.63,4143,0.58,11.841,9.218,8.513,8.351,Transit,SuperWASP,2012,0,11.052,0.247,0.247,178.62046,8.58141,8.58141,0.17126,0.00031,0.00026,92,94,0.59,0.02,0.02,303.1667996,-2.1444369,20h12m40.03s,-02d08m39.97s,1.15E+30,410345000,70412292,1573637,1573637,0.984925052,0.022011988,0.022011988,1.07E+27,5.13E+25,5.13E+25,0.561874525,0.026993972,0.026993972,14.36085437,824.3245994,295.0417685,217.0647115,0.002367729,0.000343644,135.190844,,,,,,Confirmed,,,
WASP-94 A b,3.95019,0.055,0,88.7,0.17,211.211,1364.09,4.488,8.44,6153,1.67,10.051,9.159,8.916,8.874,Transit,SuperWASP,2014,0,19.28,0.67,0.56,143.653,11.124,10.17,0.119331688,,,75,75,1.48,0.12,0.12,313.7832393,-34.1357512,20h55m07.98s,-34d08m08.70s,3.32E+30,1029340000,122832880,3567760,4268570,1.718182683,0.049905721,0.059708631,8.58E+26,6.07E+25,6.64E+25,0.451879707,0.031991094,0.034992028,3.795172042,1497.616768,577.8052614,170.2942012,0.002363429,0.000657496,34.73640981,,,,,,Confirmed,,,

==> table3_extended_tfop_observations.csv <==
### Extended version of Table 3 containing follow-up observations
### Generated on August 16, 2023 by Ben Hord
### Column descriptions:
# ObservationType	whether the observation is photometry, spectroscopy, or imaging
# TOI			TOI observed
# Telescope		telescope used in the observation
# Camera/Instrument	camera or instrument used in the observation
# Filter/Bandpass	filter or bandpass in which observation was taken
# ObservationDate	date the observation was taken
ObservationType,TOI,Telescope,Camera/Instrument,Filter/Bandpass,ObservationDate
Photometry,128.01,LCO-CTIO,SBIG 0.4m,ip,11/14/18
Photometry,128.01,Solaris SLR2,Andor Ikon-L,V,9/20/18
Photometry,128.01,LCO-SSO,Sinistro,zs,10/15/18
Photometry,128.01,LCO-SSO,SBIG 0.4m,ip,1/12/19
Photometry,212.01,El Sauce,SBIG STT1603-3,unfiltered,11/16/18
Photometry,212.01,Hazelwood Observatory,STT3200,Rc,11/17/18
Photometry,212.01,PEST,ST-8XME,Ic,11/23/18
Photometry,212.01,InfraRed Survey Facility,SIRIUS,"J,H,Ks",11/15/18
Photometry,212.01,KELT South,Apogee Instruments AP16E,Kodak Wratten No. 8 (Rk),4/26/10
Photometry,212.01,TRAPPIST-South,FLI ProLine PL3041-BB,z,11/27/18
Photometry,212.01,El Sauce,SBIG STT1603-3,Ic,12/1/18
Photometry,212.01,HATSouth,Apogee U16M,Sloan r,7/17/11
Photometry,212.01,LCO-CTIO,Sinistro,gp,12/1/18
Photometry,212.01,LCO-CTIO,Sinistro,gp,11/29/18
Photometry,212.01,LCO-CTIO,Sinistro,zs,11/29/18
Photometry,212.01,LCO-CTIO,Sinistro,ip,12/1/18
Photometry,212.01,LCO-CTIO,Sinistro,gp,12/2/18
Photometry,212.01,ExTrA,NIRvana 640 LN,unfiltered,9/3/21
Photometry,238.01,KELT South,Apogee Instruments AP16E,Kodak Wratten No. 8 (Rk),4/26/10
Photometry,238.01,Salerno University Observatory,FLI ML11002,R,12/7/18
Photometry,238.01,LCO-SAAO,Sinistro 1.0m,ip,6/13/19
Photometry,238.01,MuSCAT2,MuSCAT2,zs,8/8/19
Photometry,238.01,MuSCAT2,MuSCAT2,g,8/8/19
Photometry,238.01,MuSCAT2,MuSCAT2,r',8/8/19
Photometry,238.01,LCO-TEID,SINISTRO,zs,11/26/22
Photometry,238.01,LCO-TEID,SINISTRO,zs,11/26/22
Photometry,261.01,LCO-SSO,SBIG 0.4m,ip,12/25/18
Photometry,332.01,LCO-CTIO,Sinistro,i,6/1/19
Photometry,332.01,LCO-CTIO,Sinistro,gp,8/10/19
Photometry,332.01,LCO-SAAO,Sinistro,ip,7/10/19
Photometry,332.01,PEST,ST-8XME,V,7/29/19
Photometry,332.01,LCO-CTIO,Sinistro,zs,7/27/19
Photometry,332.01,LCO-CTIO,Sinistro,zs,8/10/19
Photometry,332.01,LCO-SAAO,SINISTRO,zs,8/24/20
Photometry,406.01,LCO,Sinistro,ip,2/5/19
Photometry,406.01,LCO-CTIO,SINISTRO,I,10/30/20
Photometry,406.01,LCO-CTIO,Sinistro,I,10/30/20
Photometry,406.01,LCO-SAAO,SINISTRO,ip,10/24/22
Photometry,406.01,LCO-CTIO,SINISTRO,ip,11/23/22
Photometry,406.01,ExTrA,NIRvana 640 LN,unfiltered,8/28/21
Photometry,406.01,ExTrA,NIRvana 640 LN,unfiltered,11/10/21
Photometry,406.01,LCO-SAAO,Sinistro,ip,8/16/22
Photometry,406.01,LCO-CTIO,Sinistro,gp,11/3/21
Photometry,406.01,LCO-CTIO,SINISTRO,i,8/29/21
Photometry,406.01,LCO-CTIO,SINISTRO,I,8/29/21
Photometry,406.01,LCO-SAAO,Sinistro,ip,9/25/21
Photometry,406.01,LCO-CTIO,SINISTRO,ip,12/13/22
Photometry,507.01,Lewin Observatory,STF8300M,CBB,3/17/19
Photometry,507.01,LCO-SSO,Sinistro 1.0m,gp,3/21/19
Photometry,507.01,LCO-CTIO,Sinistro,Ic,3/26/19
Photometry,507.01,El Sauce,SBIG STT1603-3,unfiltered,3/16/19
Photometry,507.01,CHAT,FLI ML-23042,i,3/16/19
Photometry,507.01,FLWO,KeplerCam,i,4/21/19
Photometry,507.01,LCO-SSO,Sinistro,gp,5/6/19
Photometry,507.01,MuSCAT2,MuSCAT2,"g,r,I,zs",11/20/19
Photometry,507.01,LCO-HAL,MuSCAT3,"gp,rp,ip,zs",1/3/21
Photometry,507.01,ExTrA,NIRvana 640 LN,,12/26/20
Photometry,507.01,SPECULOOS-South,Andor ikon-L,"gp,ip,zp",4/9/23
Photometry,539.01,PEST,ST-8XME,Rc,3/29/19
Photometry,539.01,LCO-SAAO,Sinistro 1.0m,ip,4/6/19
Photometry,539.01,LCO-CTIO,Sinistro,zs,4/8/19
Photometry,539.01,Mount Kent Observatory,U16,OG590,3/31/19
Photometry,539.01,LCO-SSO,Sinistro,ip,4/17/19
Photometry,539.01,Hazelwood Observatory,STT3200,i',4/2/19
Photometry,539.01,Hazelwood Observatory,STT3200,i',4/11/19
Photometry,539.01,Hazelwood Observatory,STT3200,i',4/12/19
Photometry,654.01,LCO-CTIO,Sinistro,i,5/10/19
Photometry,654.01,MuSCAT2,MuSCAT2,i',5/23/19
Photometry,654.01,LCO-CTIO,Sinistro,zs,6/2/19
Photometry,654.01,LCO-SSO,SBIG 0.4m,gp,5/25/19
Photometry,654.01,MuSCAT2,MuSCAT2,r',5/23/19
Photometry,654.01,LCO-CTIO,Sinistro,gp,6/2/19
Photometry,654.01,MuSCAT2,MuSCAT2,zs,5/23/19
Photometry,654.01,MuSCAT2,MuSCAT2,"g,r,I,zs",2/5/20
Photometry,654.01,FLWO,KeplerCam,i,2/15/20
Photometry,654.01,ExTrA,NIRvana 640 LN,unfiltered,2/14/20
Photometry,654.01,TRAPPIST-South,FLI ProLine PL3041-BB,zp,1/6/22
Photometry,706.01,El Sauce,STT-1603,Ic,2/11/21
Photometry,771.01,MEarth-South,Apogee U/F230,RG715,2/2/20
Photometry,771.01,ExTrA,NIRvana 640 LN,unfiltered,3/28/21
Photometry,771.01,SPECULOOS Southern Observatory-Europa,Andor ikon-L,g',4/2/22
Photometry,771.01,SPECULOOS Southern Observatory-Io,Andor ikon-L,g',2/5/22
Photometry,771.01,TRAPPIST-South,FLI ProLine PL3041-BB,z',2/12/22
Photometry,771.01,SPECULOOS Southern Observatory-Europa,Andor ikon-L,g',4/2/22
Photometry,771.01,TRAPPIST-South,FLI ProLine PL3041-BB,I+z,1/29/22
Photometry,851.01,GMU,SBIG STX-16803 + FW-7,B,7/26/19
Photometry,851.01,LCO-CTIO,Sinistro,i,7/14/19
Photometry,851.01,MEarth-South,Apogee U/F230,RG715,7/19/19
Photometry,851.01,Union College Observatory,SBIG STXL 11002 CCD,R,7/25/19
Photometry,851.01,PEST,ST-8XME,Rc,7/16/19
Photometry,851.01,LCO-CTIO,Sinistro,b,7/24/19
Photometry,864.01,Mount Kent Observatory,U16,ip,12/19/19
Photometry,864.01,LCO-SAAO,SINISTRO,ip,9/10/20
Photometry,864.01,LCO-SAAO,SINISTRO,ip,9/10/20
Photometry,864.01,LCO-SAAO,Sinistro,ip,11/28/20
Photometry,864.01,LCO-SAAO,SINISTRO,ip,10/28/20
Photometry,864.01,LCO-SAAO,SINISTRO,ip,11/19/20
Photometry,864.01,LCO-SAAO,SINISTRO,ip,3/22/21
Photometry,864.01,LCO-CTIO,Sinistro,ip,3/16/21
Photometry,864.01,LCO-SAAO,SINISTRO,ip,4/3/21
Photometry,880.02,LCO-CTIO,Sinistro,zs,12/11/19
Photometry,880.02,LCO-CTIO,Sinistro,zs,1/12/20
Photometry,880.02,LCO-McD,SINISTRO,zs,1/12/20
Photometry,880.02,PEST,ST-8XME,Rc,1/18/20
Photometry,880.02,LCO-SAAO,Sinistro,zs,3/18/21
Photometry,880.02,LCO-SSAO,Sinistro,zs,11/2/21
Photometry,880.02,LCO-TEID,SINISTRO,zs,12/4/22
Photometry,880.02,LCO-SSO,Sinistro,zs,10/19/21
Photometry,880.02,CHEOPS,CHEOPS,CHEOPS,12/26/22
Photometry,906.01,PEST,ST-8XME,Rc,3/23/20
Photometry,906.01,LCO-SAAO,Sinistro 1.0m,y',5/10/20
Photometry,906.01,LCO-SAAO,SINISTRO,Y,6/4/20
Photometry,906.01,LCO-SAAO,SINISTRO,U,6/4/20
Photometry,906.01,LCO-SAAO,SINISTRO,U,6/4/20
Photometry,906.01,LCO-SAAO,SINISTRO,Y,6/4/20
Photometry,907.01,LCO-SAAO,Sinistro,gp,8/4/19
Photometry,907.01,LCO-SAAO,Sinistro,zs,3/20/20
Photometry,907.01,LCO-SAAO,Sinistro,zs,5/14/20
Photometry,907.01,LCO-SSO,Sinistro,zs,7/18/20
Photometry,907.01,LCO-SSO,SINISTRO,zs,7/18/20
Photometry,907.01,LCO-SAAO,SINISTRO,zs,3/20/20
Photometry,907.01,LCO-SAAO,SINISTRO,zs,5/14/20
Photometry,907.01,LCO-SAAO,SINISTRO,gp,8/4/19
Photometry,1135.01,Deep Sky West,Apogee Ultra 16m,g',12/10/19
Photometry,1135.01,Peter van de Kamp Observatory,Apogee U16m,i',11/25/19
Photometry,1135.01,Kutztown University Observatory,SBIG STXL-6303E,B,11/4/20
Photometry,1139.01,GMU,SBIG STX-16803 + FW-7,R,9/27/19
Photometry,1139.01,LCO-SSO,SINISTRO,zs,6/30/20
Photometry,1139.01,LCO-SAAO,Sinistro 1.0m,zs,5/30/20
Photometry,1194.01,MASTER-Ural,Apogee U16m,R,10/4/19
Photometry,1194.01,MASTER-Ural,Apogee U16m,R,10/6/19
Photometry,1194.01,CROW,ST-10XME,g',12/28/19
Photometry,1194.01,RCO,FLI4710,zs,12/5/19
Photometry,1194.01,Peter van de Kamp Observatory,Apogee U16M,i',10/16/19
Photometry,1194.01,FLWO,KeplerCam,B,1/14/20
Photometry,1242.01,Lewin Observatory,STF8300,I,10/11/19
Photometry,1242.01,GMU,SBIG STX-16803 + FW-7,R,10/12/19
Photometry,1242.01,MuSCAT2,MuSCAT2,"g,r,i,zs",2/1/20
Photometry,1242.01,MuSCAT2,MuSCAT2,"g,r,i,zs",2/9/20
Photometry,1242.01,MuSCAT2,MuSCAT2,"g,r,i,zs",1/27/20
Photometry,1242.01,ULMT,STX 16803,ip,5/18/20
Photometry,1242.01,MuSCAT2,MuSCAT2,"g,r,i,zs",6/9/20
Photometry,1242.01,LCO-TEID,SINISTRO,zs-measurements,7/6/22
Photometry,1242.01,LCO-HAL,MuSCAT3,"ip,zs",3/16/23
Photometry,1242.01,LCO-HAL,MUSCAT3,gp-rp-ip-zs,3/19/23
Photometry,1254.01,GMU,SBIG STX-16803 + FW-7,R,10/27/19
Photometry,1254.01,FLWO,KeplerCam,i,1/18/20
Photometry,1254.01,LCO-McD,Sinistro,zs,3/11/20
Photometry,1254.01,RCO,FLI4710,g',4/8/20
Photometry,1254.01,LCO-McD,SINISTRO,gp,5/26/21
Photometry,1254.01,LCO-McD,SINISTRO,gp & zs,5/26/21
Photometry,1264.01,Deep Sky West,Apogee Ultra 16m,r',10/13/19
Photometry,1264.01,RCO,FLI4710,zs,10/26/19
Photometry,1264.01,Observatori Astronòmic Albanyà,Moravian-G4-9000,Ic,4/24/20
Photometry,1264.01,Observatori Astronòmic Albanyà,Moravian-G4-9000,i,4/24/20
Photometry,1264.01,MuSCAT2,MuSCAT2,"g,r,i,zs",6/18/20
Photometry,1264.01,LCO-McD,SINISTRO,zs,10/12/20
Photometry,1264.01,SUTO-Otivar,ZWO ASI1600MM,R,5/16/22
Photometry,1264.01,MuSCAT2,MuSCAT2,"g,r,i,zs",6/4/21
Photometry,1264.01,LCO-McD,SINISTRO,zs,9/9/21
Photometry,1264.01,Observatori Astronòmic Albanyà,Moravian G4-9000,Ic,7/29/21
Photometry,1293.01,MuSCAT2,MuSCAT2,"g,r,i,zs",3/8/20
Photometry,1293.01,LCO-McD,Sinistro 1.0m,"zs,gp",5/7/20
Photometry,1293.01,OACC - TIE Rodeo,FLI KAF 50100,LUM,4/10/20
Photometry,1293.01,MuSCAT2,MuSCAT2,"g,r,i,zs",4/26/20
Photometry,1293.01,LCO-McD,Sinistro 1.0m,zs,4/25/20
Photometry,1347.01,ULMT,SBIG STX16803,rp,11/1/19
Photometry,1347.01,GMU,SBIG STX-16803 + FW-7,R,11/7/19
Photometry,1347.01,LCO-McD,SINISTRO,zs,10/10/20
Photometry,1347.01,LCO-McD,SINISTRO,zs,10/10/20
Photometry,1347.01,LCO-SAAO,SINISTRO,gp,8/5/21
Photometry,1347.01,LCO-TEID,SINISTRO,zs,7/5/21
Photometry,1355.01,Catania Astrophysical Observatory,Kodak KAF1001E,B,11/30/19
Photometry,1355.01,RCO,FLI4710,g,11/19/19
Photometry,1355.01,RCO,FLI4710,zs,11/6/19
Photometry,1355.01,GMU,SBIG STX16803,R,5/30/20
Photometry,1410.01,Okayama Astrophysical Observatory,MuSCAT,"g,r,zs",11/26/19
Photometry,1410.01,MuSCAT2,MuSCAT2,"g,r,i,zs",11/17/19
Photometry,1410.01,MuSCAT2,MuSCAT2,"g,r,i,zs",5/10/20
Photometry,1410.01,LCO-McD,SINISTRO,zs,8/21/20
Photometry,1410.01,LCO-McD,Sinistro,zs,10/4/20
Photometry,1410.01,Adams Observatory,FLI 16803,Ic,8/9/20
Photometry,1546.01,LCO-TEID,Sinistro,ZS,7/30/21
Photometry,1683.01,MuSCAT2,MuSCAT2,"r,i,zs",9/1/20
Photometry,1683.01,LCO-SAAO,SINISTRO,zs,10/20/20
Photometry,1683.01,LCO-CTIO,SINISTRO,zs,12/15/20
Photometry,1683.01,LCO-CTIO,Sinistro,zs,12/18/20
Photometry,1683.01,LCO-McD,Sin,zs,12/18/20
Photometry,1683.01,Dragonfly,SBIG STF8300,SDSSr,11/11/20
Photometry,1683.01,Dragonfly,SBIG STF8300,SDSSg,11/11/20
Photometry,1683.01,MuSCAT2,MuSCAT2,"g,i,zs",9/9/21
Photometry,1715.01,LCO-McD,SINISTRO,y,10/5/20
Photometry,1715.01,GMU,SBIG STX16803,R,9/23/20
Photometry,1715.01,LCO-McD,SINISTRO,zs,12/14/22
Photometry,1715.01,LCO-McD,SINISTRO,zs,11/30/22
Photometry,1715.01,Wellesley College Whitin Observatory,FLI proline,r,3/6/21
Photometry,1770.01,LCO-McD,SINISTRO,zs,3/22/20
Photometry,1770.01,LCO-TEID,Sinistro,zs,11/17/22
Photometry,1770.01,LCO-McD,SINISTRO,zs,2/6/23
Photometry,1770.01,LCO-McD,SINISTRO,zs,2/9/23
Photometry,1770.01,LCO-McD,SINISTRO,zs,2/9/23
Photometry,1770.01,LCO-TEID,SINISTRO,zs,3/10/23
Photometry,1770.01,LCO-TEID,SINISTRO,zs,3/10/23
Photometry,1798.02,FLWO,KeplerCam,i,2/9/21
Photometry,1798.02,FLWO,KeplerCam,i,2/11/21
Photometry,1798.02,LCO-McD,SINISTRO,ip,3/5/21
Photometry,1798.02,LCO-HAL,SBIG STX6303,ip,4/6/21
Photometry,1806.01,LCO-SAAO,STT3200,i',5/16/20
Photometry,1806.01,LCO-SAAO,SBIG 6303,ip,5/15/20
Photometry,1806.01,LCO-SAAO,SINISTRO,ip,5/16/20
Photometry,1806.01,TRAPPIST-North,Andor IKONL BEX2 DD,I+z,1/12/21
Photometry,1806.01,TRAPPIST-North,Andor IKONL BEX2 DD,z,2/10/22
Photometry,1806.01,ExTrA,NIRvana 640 LN,unfiltered,4/13/21
Photometry,1806.01,LCO-McD,SINISTRO,ip,1/28/21
Photometry,1806.01,LCO-TEID,SINISTRO,ip,3/13/23
Photometry,1806.01,LCO-HAL,MUSCAT3,gp-rp-ip-zs,3/16/23
Photometry,1806.01,LCO-TEID,Sinistro,ip,3/17/23
Photometry,1806.01,LCO-TEID,SINISTRO,ip,3/18/23
Photometry,1806.01,LCO-TEID,SINISTRO,ip,3/11/23
Photometry,1806.01,TRAPPIST-North,Andor IKONL BEX2 DD,I+z,1/17/23
Photometry,1806.01,LCO-McD,SINISTRO,V,2/3/23
Photometry,1806.01,LCO-CTIO,Sinistro,v,3/8/23
Photometry,1806.01,LCO-McD,SINISTRO,ip,2/3/23
Photometry,1853.01,LCO-SSO,Sinistro,gp,6/27/20
Photometry,1853.01,ULMT,STX 16803,ip,5/27/20
Photometry,1853.01,MuSCAT2,MuSCAT2,"g,r,i,zs",5/25/20
Photometry,1853.01,GMU,SBIG STX16803,R,5/10/20
Photometry,1967.01,LCO-CTIO,SINISTRO,zs,1/15/21
Photometry,1967.01,LCO-CTIO,SINISTRO,zs,5/11/22
Photometry,1967.01,LCO-CTIO,SINISTRO,zs,5/11/22
Photometry,1967.01,LCO-SAAO,Sinistro,zs,6/4/22
Photometry,1967.01,LCO-SAAO,Sinistro,ip,6/27/22
Photometry,1967.01,LCO-SSO,SINISTRO,ip,12/18/22
Photometry,2299.01,Observatory de Ca l'Ou,FLI Proline PL1001,R,10/5/20
Photometry,2299.01,LCO-TEID,SINISTRO,zs,8/31/21
Photometry,2299.01,LCO-TEID,SINISTRO,zs,8/31/21
Photometry,2324.01,LCO-SAAO,SINISTRO,zs,6/19/21
Photometry,2324.01,LCO-SAAO,SINISTRO,zs,6/20/21
Photometry,2324.01,LCO-SAAO,Sinistro,zs,6/20/21
Photometry,2341.01,Brierfield Private Observatory,Moravian 16803,I,11/6/20
Photometry,2341.01,ExTrA,NIRvana 640 LN,unfiltered,8/20/21
Photometry,2341.01,TRAPPIST-South,FLI ProLine PL3041-BB,zp,8/20/22
Photometry,2341.01,ExTrA,NIRvana 640 LN,unfiltered,8/20/21
Photometry,2341.01,LCO,sinistro,ip,10/16/21
Photometry,2341.01,LCO,sinistro,ip,10/17/21
Photometry,2341.01,SPECULOOS-South,Andor ikon-L,"gp,rp,ip,zp",4/5/23
Photometry,2407.01,TRAPPIST-South,FLI ProLine PL3041-BB,V,1/1/21
Photometry,2407.01,LCO-CTIO,Sinistro,ip,12/6/20
Photometry,2407.01,TRAPPIST-South,FLI ProLine PL3041-BB,I+z',12/13/20
Photometry,2407.01,ExTrA,NIRvana 640 LN,unfiltered,1/28/21
Photometry,2407.01,TRAPPIST-South,FLI ProLine PL3041-BB,z,11/5/22
Photometry,2455.01,ExTrA,NIRvana 640 LN,unfiltered,1/12/22
Photometry,2455.01,LCO-HAL,MUSCAT3,"gp,rp,ip,zp",10/29/21
Photometry,2455.01,LCO,sinistro,ip,10/19/21
Photometry,2455.01,LCO,sinistro,ip,11/7/21
Photometry,2590.01,LCO-TEID,SINISTRO,zs,11/21/22
Photometry,2590.01,LCO-TEID,Sinistro,zs,11/21/22
Photometry,2590.01,LCO-TEID,SINISTRO,zs,11/29/22
Photometry,2640.01,LCO,sinistro,ip,11/14/21
Photometry,2640.01,LCO,sinistro,ip,11/10/21
Photometry,2640.01,LCO-CTIO,SINISTRO,rp,5/22/21
Photometry,2640.01,LCO,sinistro,ip,11/15/21
Photometry,2640.01,TRAPPIST-South,FLI ProLine PL3041-BB,I+z,2/5/23
Photometry,2673.01,LCO-SAAO,SINISTRO,zs,1/18/22
Photometry,3353.01,LCO-CTIO,SINISTRO,zs,12/16/22
Photometry,4317.01,LCO-CTIO,Sinistro,zs,1/29/21
Photometry,4317.01,LCO-McD,Sinistro,zs,1/26/21
Photometry,4317.01,LCO,SINISTRO,zs,10/12/22
Photometry,4336.01,LCO-SAAO,Sinistro,gp,2/19/22
Photometry,4336.01,LCO-CTIO,SINISTRO,gp,4/9/22
Photometry,4336.01,ExTrA,NIRvana 640 LN,unfiltered,5/27/22
Photometry,4336.01,LCO-SAAO,SINISTRO,zs,4/9/22
Photometry,4336.01,LCO-CTIO,SINISTRO,zs,8/7/21
Photometry,4336.01,LCO-CTIO,SINISTRO,gp,8/7/21
Photometry,4336.01,LCO-CTIO,SINISTRO,gp-zs,3/18/23
Photometry,4337.01,ExTrA,NIRvana 640 LN,unfiltered,3/7/22
Photometry,4443.01,Adams Observatory,FLI 16803,Ic,8/14/22
Photometry,4481.01,LCO-McD,SINISTRO,zs,5/5/22
Photometry,4481.01,LCO-McD,SINISTRO,zs,5/18/22
Photometry,4481.01,LCO-McD,SINISTRO,zs,5/17/22
Photometry,4481.01,LCO-TEID,Sinistro,zs,10/8/21
Photometry,4481.01,SAINT-EX,Andor ikon-L,gp,10/18/21
Photometry,4481.01,SAINT-EX,Andor ikon-L,gp,10/17/21
Photometry,4495.01,Adams Observatory,FLI 16803,Ic,6/30/22
Photometry,4506.01,TRAPPIST-North,Andor ikon-L,I+z,9/22/22
Photometry,4527.01,MuSCAT2,MuSCAT2,"g,r,i,zs",10/28/21
Photometry,4537.01,LCO-CTIO,Sinistro,zs,9/1/22
Photometry,4537.01,LCO-CTIO,Sinistro,zs,9/1/22
Photometry,4537.01,LCO-SAAO,SINISTRO,zs,10/17/22
Photometry,4537.01,LCO-CTIO,Sinistro,zs,7/23/22
Photometry,4537.01,PEST,QHY183M,rp,11/5/21
Photometry,4552.01,LCO-CTIO,SINISTRO,ip,4/13/22
Photometry,4552.01,LCO-SAAO,Sinistro,ip,5/1/22
Photometry,4552.01,LCO-CTIO,Sinistro,ip,5/14/22
Photometry,4552.01,LCO-SAAO,Sinistro,ip,5/14/22
Photometry,4552.01,LCO-CTIO,SINISTRO,ip,3/29/22
Photometry,4552.01,LCO-CTIO,SINISTRO,ip,4/13/22
Photometry,4552.01,LCO-SAAO,Sinistro,ip,5/1/22
Photometry,4552.01,ExTrA,NIRvana 640 LN,unfiltered,2/24/22
Photometry,4552.01,LCO-CTIO,Sinistro,ip,3/30/22
Photometry,4552.01,LCO-CTIO,SINISTRO,ip,4/1/22
Photometry,4552.01,LCO-SAAO,Sinistro,ip,5/14/22
Photometry,4597.01,OAUV-TURIA2,QHY600,R,2/18/23
Photometry,4666.01,SPECULOOS Southern Observatory-Europa,Andor ikon-L,I+z,10/10/22
Photometry,4666.01,ExTrA,NIRvana 640 LN,unfiltered,2/2/22
Photometry,4666.01,SPECULOOS-South,Andor ikon-L,rp,12/16/22
Photometry,4666.01,SPECULOOS-South,Andor ikon-L,zp,12/16/22
Photometry,4666.01,SPECULOOS-South,Andor ikon-L,gp,12/16/22
Photometry,4856.01,ExTrA,NIRvana 640 LN,unfiltered,6/30/22
Photometry,4860.01,TRAPPIST-South,FLI ProLine PL3041-BB,Exo,3/27/22
Photometry,4860.01,TRAPPIST-South,FLI ProLine PL3041-BB,z',4/22/22
Photometry,4860.01,ExTrA,NIRvana 640 LN,unfiltered,1/28/22
Photometry,4860.01,TRAPPIST-North,Andor ikon-L,I+z,1/21/23
Photometry,5023.01,ExTrA,NIRvana 640 LN,unfiltered,3/31/22
Photometry,5023.01,SPECULOOS-South,Andor ikon-L,"gp,rp,ip,zp",4/6/23
Photometry,5082.01,Okayama Astrophysical Observatory,MuSCAT,"g,r,zs",2/25/22
Photometry,5082.01,LCO-TEID,SINISTRO,zs,11/28/22
Photometry,5179.01,Wellesley College Whitin Observatory,FLI,"g,i",11/8/22
Photometry,5179.01,Observatori Astronòmic Albanyà,Moravian G4-9000,Ic,7/9/22
Photometry,5179.01,Wellesley College Whitin Observatory,FLI,r,7/12/22
Photometry,5268.01,MuSCAT2,MuSCAT2,"g,r,zs",3/24/22
Photometry,5278.01,Okayama Astrophysical Observatory,MuSCAT,"g,r,zs",5/3/22
Photometry,5278.01,LCO-HAL,MUSCAT3,gp-rp-ip-zs,10/29/22
Photometry,5278.01,SPECULOOS Northern Observatory - Artemis,Andor ikon-L,z',6/29/22
Photometry,5278.01,SPECULOOS Northern Observatory - Artemis,Andor ikon-L,g',7/7/22
Photometry,5278.01,SPECULOOS Northern Observatory - Artemis,Andor ikon-L,r',7/18/22
Photometry,5278.01,SPECULOOS Northern Observatory - Artemis,Andor ikon-L,I+z,8/23/22
Photometry,5278.01,Acton-Sky-Portal,SBIG A4710,CBB,3/30/22
Photometry,5278.01,KeplerCam,KeplerCam,B,9/16/22
Photometry,5311.01,TRAPPIST-North,Andor IKONL BEX2 DD,I+z,1/16/23
Photometry,5315.01,TRAPPIST-North,Andor IKONL BEX2 DD,I+z,8/27/22
Photometry,5315.01,SPECULOOS-North,Andor ikon-L,I+z,10/18/22
Photometry,5315.01,TRAPPIST-South,FLI ProLine PL3041-BB,I+z,10/30/22
Photometry,5315.01,SPECULOOS-North,Andor ikon-L,I+z,11/14/22
Photometry,5315.01,SPECULOOS-South,Andor ikon-L,rp,11/14/22
Photometry,5315.01,SPECULOOS-South,Andor ikon-L,zp,11/14/22
Photometry,5315.01,Acton-Sky-Portal,SBIG A4710,CBB,9/24/22
Photometry,5315.01,TRAPPIST-North,Andor IKONL BEX2 DD,Exo,1/10/23
Photometry,5319.01,LCO-SSO,SINISTRO,ip,12/19/22
Photometry,5319.01,TRAPPIST-North,Andor IKONL BEX2 DD,I+z,10/6/22
Photometry,5319.01,LCO-CTIO,SINISTRO,ip,11/26/22
Photometry,5319.01,MuSCAT2,MuSCAT2,"g,r,i,zs",11/20/22
Photometry,5367.01,Lookout Observatory,ASI 2600,OSC,11/29/22
Photometry,5367.01,MuSCAT2,MuSCAT2,"g,r,i,zs",4/9/23
Photometry,5367.01,LCO-HAL,QHY600,gp,1/23/23
Photometry,5388.01,LCO-McD,SINISTRO,ip,3/26/22
Photometry,5388.01,LCO-CTIO,Sinistro,ip,4/8/22
Photometry,5388.01,SAINT-EX,Andor ikon-L,r',4/26/22
Photometry,5388.01,LCO-McD,Sinistro,ip,3/26/22
Photometry,5388.01,LCO-TEID,Sinistro,zs,4/15/22
Photometry,5388.01,LCO-CTIO,Sinistro,ip,3/26/22
Photometry,5388.01,MuSCAT2,MuSCAT2,"g,r,i,zs",3/13/23
Photometry,5425.01,MuSCAT2,MuSCAT2,"g,r,i,zs",11/18/22
Photometry,5425.01,WCO,SBIG XLT 6303E,rp,1/14/23
Photometry,5486.01,ExTrA,NIRvana 640 LN,unfiltered,5/27/22
Photometry,5695.01,LCO-TEID,SBIG,ip,7/17/22
Photometry,5695.01,SPECULOOS Southern Observatory-Io,Andor ikon-L,g',8/17/22
Photometry,5695.01,MuSCAT2,MuSCAT2,"g,r,i,zs",4/14/23
Photometry,5735.01,LCO-TEID,SINISTRO,ip,12/2/22
Photometry,5747.01,LCO-TEID,SINISTRO,zs,11/19/22
Photometry,5747.01,LCO-McD,SINISTRO,ip,12/2/22
Photometry,5747.01,LCO-TEID,SINISTRO,ip,12/12/22
Photometry,5747.01,LCO-HAL,MUSCAT3,gp-rp-ip-zs,4/25/23
Photometry,5747.01,LCO-HAL,MUSCAT3,gp-rp-ip-zs,1/19/23
Photometry,5747.01,LCO-HAL,MUSCAT3,gp-rp-ip-zs,3/25/23
Photometry,5747.01,LCO-HAL,MUSCAT3,gp-rp-ip-zs,1/23/23
Photometry,5792.01,El Sauce,Moravian C3-26000,Rc,10/14/22
Photometry,5792.01,LCO-TEID,SINISTRO,zs,11/23/22
Photometry,5792.01,MuSCAT2,MuSCAT2,"g,r,i,zs",4/25/23
Photometry,5792.01,LCO-CTIO,Sinistro,ip,6/3/23
Photometry,5806.01,LCO-SSO,Sinistro,zs,10/17/22
Spectroscopy,128.01,SMARTS,CHIRON,4500-8900 Angstroms,2/15/19
Spectroscopy,128.01,SMARTS,CHIRON,4500-8900 Angstroms,4/7/19
Spectroscopy,128.01,SMARTS,CHIRON,4500-8900 Angstroms,1/7/21
Spectroscopy,128.01,Euler1.2m,CORALIE,3870-6890 Angstroms,9/6/18
Spectroscopy,179.01,SMARTS,CHIRON,4500-8900 Angstroms,2/18/19
Spectroscopy,179.01,SMARTS,CHIRON,4500-8900 Angstroms,8/13/19
Spectroscopy,179.01,LCO,NRES,380-860 nm,12/19/18
Spectroscopy,179.01,LCO,NRES,380-860 nm,11/15/18
Spectroscopy,179.01,SMARTS,CHIRON,4500-8900 Angstroms,2/2/20
Spectroscopy,179.01,SMARTS,CHIRON,4500-8900 Angstroms,2/5/20
Spectroscopy,179.01,SMARTS,CHIRON,4500-8900 Angstroms,2/10/20
Spectroscopy,179.01,SMARTS,CHIRON,4500-8900 Angstroms,12/21/20
Spectroscopy,179.01,Euler1.2m,CORALIE,3870-6890 Angstroms,10/5/01
Spectroscopy,238.01,FLWO,TRES,3850-9096 Angstroms,12/20/18
Spectroscopy,238.01,SMARTS,CHIRON,4500-8900 Angstroms,5/23/19
Spectroscopy,238.01,SMARTS,CHIRON,4500-8900 Angstroms,6/3/19
Spectroscopy,238.01,Keck,HIRES,3600-9000 Angstroms,1/22/20
Spectroscopy,238.01,Keck,HIRES,3600-9000 Angstroms,8/27/19
Spectroscopy,238.01,Keck,HIRES,3600-9000 Angstroms,6/6/20
Spectroscopy,238.01,Keck,HIRES,3600-9000 Angstroms,7/14/20
Spectroscopy,238.01,FLWO,TRES,3850-9096 Angstroms,7/16/21
Spectroscopy,238.01,SMARTS,CHIRON,4500-8900 Angstroms,8/22/21
Spectroscopy,261.01,ESO,FEROS,400-700 nm,12/12/18
Spectroscopy,261.01,FLWO,TRES,3850-9096 Angstroms,12/21/18
Spectroscopy,261.01,SMARTS,CHIRON,4500-8900 Angstroms,6/30/19
Spectroscopy,261.01,SMARTS,CHIRON,4500-8900 Angstroms,7/1/19
Spectroscopy,261.01,SMARTS,CHIRON,4500-8900 Angstroms,12/28/20
Spectroscopy,261.01,FLWO,TRES,3850-9096 Angstroms,10/15/21
Spectroscopy,261.01,SMARTS,CHIRON,4500-8900 Angstroms,8/22/21
Spectroscopy,332.01,SMARTS,CHIRON,4500-8900 Angstroms,7/3/19
Spectroscopy,332.01,SMARTS,CHIRON,4500-8900 Angstroms,6/19/19
Spectroscopy,406.01,SMARTS,CHIRON,4500-8900 Angstroms,2/24/19
Spectroscopy,406.01,SMARTS,CHIRON,4500-8900 Angstroms,9/26/19
Spectroscopy,507.01,IRTF,SpeX,0.7-2.55 microns,4/19/19
Spectroscopy,539.01,SMARTS,CHIRON,4500-8900 Angstroms,11/10/19
Spectroscopy,539.01,SMARTS,CHIRON,4500-8900 Angstroms,11/8/19
Spectroscopy,622.01,LCO,NRES,380-860 nm,5/9/19
Spectroscopy,622.01,LCO,NRES,380-860 nm,5/19/19
Spectroscopy,622.01,LCO,NRES,380-860 nm,10/10/19
Spectroscopy,622.01,LCO,NRES,380-860 nm,10/11/19
Spectroscopy,622.01,LCO,NRES,380-860 nm,10/20/19
Spectroscopy,622.01,Euler1.2m,CORALIE,3870-6890 Angstroms,4/28/19
Spectroscopy,836.02,SMARTS,CHIRON,4500-8900 Angstroms,7/2/19
Spectroscopy,836.02,SMARTS,CHIRON,4500-8900 Angstroms,7/4/19
Spectroscopy,836.02,FLWO,TRES,3850-9096 Angstroms,7/1/19
Spectroscopy,836.02,FLWO,TRES,3850-9096 Angstroms,5/28/21
Spectroscopy,836.02,SMARTS,CHIRON,4500-8900 Angstroms,9/2/21
Spectroscopy,851.01,FLWO,TRES,3850-9096 Angstroms,9/4/19
Spectroscopy,851.01,Euler1.2m,CORALIE,3870-6890 Angstroms,8/4/19
Spectroscopy,851.01,NOT,FIES,3760-8220 Angstroms,9/26/19
Spectroscopy,851.01,NOT,FIES,3760-8220 Angstroms,9/26/19
Spectroscopy,851.01,NOT,FIES,3760-8220 Angstroms,9/27/19
Spectroscopy,851.01,NOT,FIES,3760-8220 Angstroms,9/27/19
Spectroscopy,851.01,NOT,FIES,3760-8220 Angstroms,9/27/19
Spectroscopy,851.01,NOT,FIES,3760-8220 Angstroms,9/27/19
Spectroscopy,851.01,NOT,FIES,3760-8220 Angstroms,9/27/19
Spectroscopy,851.01,NOT,FIES,3760-8220 Angstroms,9/28/19
Spectroscopy,851.01,NOT,FIES,3760-8220 Angstroms,9/28/19
Spectroscopy,851.01,NOT,FIES,3760-8220 Angstroms,9/28/19
Spectroscopy,880.02,FLWO,TRES,3850-9096 Angstroms,10/3/19
Spectroscopy,880.02,SMARTS,CHIRON,4500-8900 Angstroms,2/21/21
Spectroscopy,880.02,SMARTS,CHIRON,4500-8900 Angstroms,11/26/20
Spectroscopy,880.02,Euler1.2m,CORALIE,3870-6890 Angstroms,1/22/20
Spectroscopy,880.02,NOT,FIES,3760-8220 Angstroms,10/18/19
Spectroscopy,880.02,NOT,FIES,3760-8220 Angstroms,10/20/19
Spectroscopy,880.02,NOT,FIES,3760-8220 Angstroms,12/10/19
Spectroscopy,880.02,NOT,FIES,3760-8220 Angstroms,12/10/19
Spectroscopy,880.02,NOT,FIES,3760-8220 Angstroms,12/11/19
Spectroscopy,880.02,NOT,FIES,3760-8220 Angstroms,12/12/19
Spectroscopy,880.02,NOT,FIES,3760-8220 Angstroms,12/14/19
Spectroscopy,880.02,NOT,FIES,3760-8220 Angstroms,1/22/21
Spectroscopy,880.02,NOT,FIES,3760-8220 Angstroms,2/1/21
Spectroscopy,880.02,NOT,FIES,3760-8220 Angstroms,2/2/21
Spectroscopy,880.02,NOT,FIES,3760-8220 Angstroms,2/2/21
Spectroscopy,880.02,NOT,FIES,3760-8220 Angstroms,2/25/21
Spectroscopy,880.02,NOT,FIES,3760-8220 Angstroms,2/25/21
Spectroscopy,880.02,NOT,FIES,3760-8220 Angstroms,2/26/21
Spectroscopy,880.02,NOT,FIES,3760-8220 Angstroms,3/13/21
Spectroscopy,907.01,LCO,NRES,380-860 nm,8/20/19
Spectroscopy,907.01,LCO,NRES,380-860 nm,8/21/19
Spectroscopy,907.01,LCO,NRES,380-860 nm,8/25/19
Spectroscopy,907.01,LCO,NRES,380-860 nm,8/23/19
Spectroscopy,907.01,LCO,NRES,380-860 nm,8/24/19
Spectroscopy,907.01,LCO,NRES,380-860 nm,8/22/19
Spectroscopy,907.01,LCO,NRES,380-860 nm,9/2/19
Spectroscopy,907.01,LCO,NRES,380-860 nm,9/3/19
Spectroscopy,907.01,LCO,NRES,380-860 nm,9/4/19
Spectroscopy,907.01,Euler1.2m,CORALIE,3870-6890 Angstroms,9/30/19
Spectroscopy,969.01,FLWO,TRES,3850-9096 Angstroms,10/14/19
Spectroscopy,969.01,FLWO,TRES,3850-9096 Angstroms,10/26/19
Spectroscopy,969.01,SMARTS,CHIRON,4500-8900 Angstroms,11/22/20
Spectroscopy,969.01,Euler1.2m,CORALIE,3870-6890 Angstroms,2/12/21
Spectroscopy,1099.01,SMARTS,CHIRON,4500-8900 Angstroms,9/13/19
Spectroscopy,1099.01,SMARTS,CHIRON,4500-8900 Angstroms,9/4/19
Spectroscopy,1099.01,SMARTS,CHIRON,4500-8900 Angstroms,8/28/21
Spectroscopy,1135.01,Keck,HIRES,3600-9000 Angstroms,11/21/19
Spectroscopy,1135.01,FLWO,TRES,3850-9096 Angstroms,1/30/20
Spectroscopy,1135.01,NOT,FIES,3760-8220 Angstroms,9/28/19
Spectroscopy,1135.01,NOT,FIES,3760-8220 Angstroms,10/1/19
Spectroscopy,1139.01,FLWO,TRES,3850-9096 Angstroms,10/14/19
Spectroscopy,1139.01,FLWO,TRES,3850-9096 Angstroms,10/15/19
Spectroscopy,1139.01,FLWO,TRES,3850-9096 Angstroms,10/10/19
Spectroscopy,1139.01,FLWO,TRES,3850-9096 Angstroms,10/16/19
Spectroscopy,1139.01,FLWO,TRES,3850-9096 Angstroms,6/2/21
Spectroscopy,1139.01,NOT,FIES,3760-8220 Angstroms,9/19/19
Spectroscopy,1194.01,FLWO,TRES,3850-9096 Angstroms,12/13/19
Spectroscopy,1194.01,FLWO,TRES,3850-9096 Angstroms,12/12/19
Spectroscopy,1194.01,FLWO,TRES,3850-9096 Angstroms,2/5/23
Spectroscopy,1194.01,FLWO,TRES,3850-9096 Angstroms,2/7/23
Spectroscopy,1194.01,FLWO,TRES,3850-9096 Angstroms,2/9/23
Spectroscopy,1194.01,FLWO,TRES,3850-9096 Angstroms,2/10/23
Spectroscopy,1194.01,FLWO,TRES,3850-9096 Angstroms,2/12/23
Spectroscopy,1194.01,FLWO,TRES,3850-9096 Angstroms,2/16/23
Spectroscopy,1194.01,FLWO,TRES,3850-9096 Angstroms,2/8/23
Spectroscopy,1194.01,FLWO,TRES,3850-9096 Angstroms,2/26/23
Spectroscopy,1194.01,FLWO,TRES,3850-9096 Angstroms,2/6/23
Spectroscopy,1194.01,FLWO,TRES,3850-9096 Angstroms,2/25/23
Spectroscopy,1242.01,FLWO,TRES,3850-9096 Angstroms,3/4/20
Spectroscopy,1242.01,FLWO,TRES,3850-9096 Angstroms,2/8/20
Spectroscopy,1242.01,Keck,HIRES,3600-9000 Angstroms,2/23/21
Spectroscopy,1242.01,Keck,HIRES,3600-9000 Angstroms,6/3/21
Spectroscopy,1254.01,FLWO,TRES,3850-9096 Angstroms,1/7/20
Spectroscopy,1254.01,FLWO,TRES,3850-9096 Angstroms,1/30/20
Spectroscopy,1254.01,Keck,HIRES,3600-9000 Angstroms,3/26/21
Spectroscopy,1264.01,FLWO,TRES,3850-9096 Angstroms,11/6/19
Spectroscopy,1264.01,Keck,HIRES,3600-9000 Angstroms,3/9/20
Spectroscopy,1264.01,Keck,HIRES,3600-9000 Angstroms,3/10/20
Spectroscopy,1293.01,FLWO,TRES,3850-9096 Angstroms,1/11/20
Spectroscopy,1293.01,FLWO,TRES,3850-9096 Angstroms,1/17/20
Spectroscopy,1347.01,FLWO,TRES,3850-9096 Angstroms,11/2/19
Spectroscopy,1347.01,FLWO,TRES,3850-9096 Angstroms,8/13/20
Spectroscopy,1355.01,FLWO,TRES,3850-9096 Angstroms,11/2/19
Spectroscopy,1355.01,FLWO,TRES,3850-9096 Angstroms,11/3/19
Spectroscopy,1355.01,FLWO,TRES,3850-9096 Angstroms,6/9/21
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/13/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/13/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/13/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/13/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/13/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/13/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/15/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,12/18/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,12/20/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,12/23/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,1/21/21
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/11/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/12/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/13/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/13/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/13/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/13/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/13/20
Spectroscopy,1355.01,NOT,FIES,3760-8220 Angstroms,8/13/20
Spectroscopy,1410.01,FLWO,TRES,3850-9096 Angstroms,11/9/19
Spectroscopy,1410.01,FLWO,TRES,3850-9096 Angstroms,12/15/19
Spectroscopy,1410.01,Keck,HIRES,3600-9000 Angstroms,1/21/20
Spectroscopy,1410.01,Keck,HIRES,3600-9000 Angstroms,1/22/20
Spectroscopy,1410.01,Keck,HIRES,3600-9000 Angstroms,6/13/20
Spectroscopy,1410.01,Keck,HIRES,3600-9000 Angstroms,7/14/20
Spectroscopy,1410.01,Keck,HIRES,3600-9000 Angstroms,8/11/20
Spectroscopy,1410.01,Keck,HIRES,3600-9000 Angstroms,8/28/20
Spectroscopy,1410.01,Keck,HIRES,3600-9000 Angstroms,9/30/20
Spectroscopy,1410.01,Keck,HIRES,3600-9000 Angstroms,11/8/20
Spectroscopy,1410.01,Keck,HIRES,3600-9000 Angstroms,12/4/20
Spectroscopy,1410.01,Keck,HIRES,3600-9000 Angstroms,1/18/21
Spectroscopy,1410.01,Keck,HIRES,3600-9000 Angstroms,6/11/21
Spectroscopy,1410.01,Keck,HIRES,3600-9000 Angstroms,8/30/21
Spectroscopy,1410.01,Keck,HIRES,3600-9000 Angstroms,6/7/22
Spectroscopy,1468.01,Keck,HIRES,3600-9000 Angstroms,2/5/20
Spectroscopy,1468.01,FLWO,TRES,3850-9096 Angstroms,2/8/20
Spectroscopy,1468.01,FLWO,TRES,3850-9096 Angstroms,1/30/20
Spectroscopy,1468.01,Keck,HIRES,3600-9000 Angstroms,12/10/19
Spectroscopy,1468.01,Keck,HIRES,3600-9000 Angstroms,6/27/20
Spectroscopy,1468.02,Keck,HIRES,3600-9000 Angstroms,2/5/20
Spectroscopy,1468.02,FLWO,TRES,3850-9096 Angstroms,2/8/20
Spectroscopy,1468.02,FLWO,TRES,3850-9096 Angstroms,1/30/20
Spectroscopy,1468.02,Keck,HIRES,3600-9000 Angstroms,12/10/19
Spectroscopy,1468.02,Keck,HIRES,3600-9000 Angstroms,6/27/20
Spectroscopy,1546.01,FLWO,TRES,3850-9096 Angstroms,12/12/19
Spectroscopy,1546.01,FLWO,TRES,3850-9096 Angstroms,12/15/19
Spectroscopy,1683.01,FLWO,TRES,3850-9096 Angstroms,2/8/20
Spectroscopy,1683.01,FLWO,TRES,3850-9096 Angstroms,1/31/20
Spectroscopy,1683.01,SMARTS,CHIRON,4500-8900 Angstroms,2/2/21
Spectroscopy,1683.01,SMARTS,CHIRON,4500-8900 Angstroms,11/26/20
Spectroscopy,1715.01,FLWO,TRES,3850-9096 Angstroms,2/24/20
Spectroscopy,1715.01,FLWO,TRES,3850-9096 Angstroms,3/5/20
Spectroscopy,1715.01,FLWO,TRES,3850-9096 Angstroms,3/15/20
Spectroscopy,1715.01,FLWO,TRES,3850-9096 Angstroms,3/7/20
Spectroscopy,1715.01,LCO,NRES,380-860 nm,3/2/20
Spectroscopy,1770.01,FLWO,TRES,3850-9096 Angstroms,4/8/23
Spectroscopy,1798.02,Keck,HIRES,3600-9000 Angstroms,5/26/20
Spectroscopy,1798.02,FLWO,TRES,3850-9096 Angstroms,7/14/20
Spectroscopy,1798.02,Keck,HIRES,3600-9000 Angstroms,8/17/20
Spectroscopy,1798.02,FLWO,TRES,3850-9096 Angstroms,8/11/20
Spectroscopy,1798.02,Keck,HIRES,3600-9000 Angstroms,8/27/20
Spectroscopy,1798.02,Keck,HIRES,3600-9000 Angstroms,9/9/20
Spectroscopy,1798.02,Keck,HIRES,3600-9000 Angstroms,9/25/20
Spectroscopy,1798.02,Keck,HIRES,3600-9000 Angstroms,12/31/20
Spectroscopy,1798.02,Keck,HIRES,3600-9000 Angstroms,2/26/21
Spectroscopy,1798.02,FLWO,TRES,3850-9096 Angstroms,1/6/21
Spectroscopy,1798.02,Keck,HIRES,3600-9000 Angstroms,6/14/21
Spectroscopy,1798.02,Keck,HIRES,3600-9000 Angstroms,8/30/21
Spectroscopy,1798.02,Keck,HIRES,3600-9000 Angstroms,6/8/22
Spectroscopy,1853.01,Keck,HIRES,3600-9000 Angstroms,6/24/20
Spectroscopy,1853.01,FLWO,TRES,3850-9096 Angstroms,8/20/20
Spectroscopy,1853.01,FLWO,TRES,3850-9096 Angstroms,1/3/21
Spectroscopy,1853.01,SMARTS,CHIRON,4500-8900 Angstroms,4/1/21
Spectroscopy,1856.01,FLWO,TRES,3850-9096 Angstroms,9/3/20
Spectroscopy,1856.01,FLWO,TRES,3850-9096 Angstroms,9/20/20
Spectroscopy,1967.01,SMARTS,CHIRON,4500-8900 Angstroms,1/29/21
Spectroscopy,2134.01,FLWO,TRES,3850-9096 Angstroms,9/3/20
Spectroscopy,2134.01,FLWO,TRES,3850-9096 Angstroms,8/11/20
Spectroscopy,2134.01,Keck,HIRES,3600-9000 Angstroms,6/3/21
Spectroscopy,2134.01,NOT,FIES,3760-8220 Angstroms,9/1/20
Spectroscopy,2134.01,NOT,FIES,3760-8220 Angstroms,9/1/20
Spectroscopy,2299.01,FLWO,TRES,3850-9096 Angstroms,10/12/20
Spectroscopy,2299.01,FLWO,TRES,3850-9096 Angstroms,11/5/20
Spectroscopy,2324.01,FLWO,TRES,3850-9096 Angstroms,11/19/20
Spectroscopy,2324.01,SMARTS,CHIRON,4500-8900 Angstroms,11/19/20
Spectroscopy,2324.01,FLWO,TRES,3850-9096 Angstroms,7/18/21
Spectroscopy,2324.01,SMARTS,CHIRON,4500-8900 Angstroms,8/21/21
Spectroscopy,2324.01,SMARTS,CHIRON,4500-8900 Angstroms,5/23/21
Spectroscopy,2590.01,FLWO,TRES,3850-9096 Angstroms,4/13/21
Spectroscopy,2590.01,FLWO,TRES,3850-9096 Angstroms,4/29/21
Spectroscopy,2590.01,SMARTS,CHIRON,4500-8900 Angstroms,9/28/21
Spectroscopy,2590.01,SMARTS,CHIRON,4500-8900 Angstroms,9/23/21
Spectroscopy,2673.01,FLWO,TRES,3850-9096 Angstroms,12/2/21
Spectroscopy,2673.01,SMARTS,CHIRON,4500-8900 Angstroms,6/13/21
Spectroscopy,2673.01,Keck,HIRES,3600-9000 Angstroms,2/22/22
Spectroscopy,2673.01,FLWO,TRES,3850-9096 Angstroms,12/7/21
Spectroscopy,3353.01,SMARTS,CHIRON,4500-8900 Angstroms,11/11/21
Spectroscopy,4317.01,FLWO,TRES,3850-9096 Angstroms,8/3/21
Spectroscopy,4317.01,FLWO,TRES,3850-9096 Angstroms,9/3/21
Spectroscopy,4317.01,FLWO,TRES,3850-9096 Angstroms,11/30/21
Spectroscopy,4317.01,SMARTS,CHIRON,4500-8900 Angstroms,9/4/21
Spectroscopy,4336.01,SMARTS,CHIRON,4500-8900 Angstroms,2/6/21
Spectroscopy,4336.01,SMARTS,CHIRON,4500-8900 Angstroms,7/12/21
Spectroscopy,4443.01,FLWO,TRES,3850-9096 Angstroms,9/19/21
Spectroscopy,4443.01,FLWO,TRES,3850-9096 Angstroms,9/18/21
Spectroscopy,4463.01,FLWO,TRES,3850-9096 Angstroms,9/16/21
Spectroscopy,4463.01,FLWO,TRES,3850-9096 Angstroms,9/29/21
Spectroscopy,4481.01,FLWO,TRES,3850-9096 Angstroms,10/15/21
Spectroscopy,4481.01,FLWO,TRES,3850-9096 Angstroms,10/10/21
Spectroscopy,4495.01,FLWO,TRES,3850-9096 Angstroms,10/13/21
Spectroscopy,4495.01,FLWO,TRES,3850-9096 Angstroms,10/10/21
Spectroscopy,4524.01,FLWO,TRES,3850-9096 Angstroms,11/4/21
Spectroscopy,4524.01,FLWO,TRES,3850-9096 Angstroms,10/28/21
Spectroscopy,4527.01,FLWO,TRES,3850-9096 Angstroms,10/31/21
Spectroscopy,4527.01,FLWO,TRES,3850-9096 Angstroms,10/30/21
Spectroscopy,4537.01,FLWO,TRES,3850-9096 Angstroms,11/4/21
Spectroscopy,4537.01,FLWO,TRES,3850-9096 Angstroms,10/31/21
Spectroscopy,4552.01,Keck,HIRES,300-700 nm,5/10/22
Spectroscopy,4597.01,FLWO,TRES,3850-9096 Angstroms,11/3/21
Spectroscopy,4602.01,FLWO,TRES,3850-9096 Angstroms,11/5/21
Spectroscopy,4602.01,FLWO,TRES,3850-9096 Angstroms,11/3/21
Spectroscopy,4641.01,FLWO,TRES,3850-9096 Angstroms,11/30/21
Spectroscopy,4641.01,FLWO,TRES,3850-9096 Angstroms,12/12/21
Spectroscopy,4641.01,FLWO,TRES,3850-9096 Angstroms,12/25/22
Spectroscopy,4641.01,FLWO,TRES,3850-9096 Angstroms,12/24/22
Spectroscopy,4641.01,FLWO,TRES,3850-9096 Angstroms,12/23/22
Spectroscopy,4641.01,FLWO,TRES,3850-9096 Angstroms,12/22/22
Spectroscopy,4641.01,FLWO,TRES,3850-9096 Angstroms,12/20/22
Spectroscopy,4641.01,FLWO,TRES,3850-9096 Angstroms,12/16/22
Spectroscopy,4641.01,FLWO,TRES,3850-9096 Angstroms,12/15/22
Spectroscopy,4641.01,FLWO,TRES,3850-9096 Angstroms,12/26/22
Spectroscopy,4641.01,FLWO,TRES,3850-9096 Angstroms,12/21/22
Spectroscopy,4641.01,FLWO,TRES,3850-9096 Angstroms,12/12/22
Spectroscopy,4641.01,FLWO,TRES,3850-9096 Angstroms,12/11/22
Spectroscopy,4641.01,FLWO,TRES,3850-9096 Angstroms,12/10/22
Spectroscopy,4641.01,FLWO,TRES,3850-9096 Angstroms,12/31/22
Spectroscopy,4644.01,FLWO,TRES,3850-9096 Angstroms,11/29/21
Spectroscopy,4644.01,FLWO,TRES,3850-9096 Angstroms,11/27/21
Spectroscopy,5082.01,FLWO,TRES,3850-9096 Angstroms,1/12/22
Spectroscopy,5082.01,FLWO,TRES,3850-9096 Angstroms,1/15/22
Spectroscopy,5118.01,FLWO,TRES,3850-9096 Angstroms,1/28/22
Spectroscopy,5118.01,FLWO,TRES,3850-9096 Angstroms,1/27/22
Spectroscopy,5135.01,FLWO,TRES,3850-9096 Angstroms,2/4/22
Spectroscopy,5135.01,FLWO,TRES,3850-9096 Angstroms,2/7/22
Spectroscopy,5179.01,FLWO,TRES,3850-9096 Angstroms,4/9/22
Spectroscopy,5179.01,FLWO,TRES,3850-9096 Angstroms,4/14/22
Spectroscopy,5388.01,FLWO,TRES,3850-9096 Angstroms,4/6/22
Spectroscopy,5388.01,FLWO,TRES,3850-9096 Angstroms,4/15/22
Spectroscopy,5394.01,FLWO,TRES,3850-9096 Angstroms,4/9/22
Spectroscopy,5394.01,FLWO,TRES,3850-9096 Angstroms,4/17/22
Spectroscopy,5746.01,FLWO,TRES,3850-9096 Angstroms,12/31/22
Spectroscopy,5747.01,FLWO,TRES,3850-9096 Angstroms,10/31/22
Spectroscopy,5747.01,FLWO,TRES,3850-9096 Angstroms,11/29/22
Spectroscopy,5792.01,FLWO,TRES,3850-9096 Angstroms,10/7/22
Spectroscopy,5792.01,FLWO,TRES,3850-9096 Angstroms,10/13/22
Spectroscopy,5800.01,FLWO,TRES,3850-9096 Angstroms,10/13/22
Spectroscopy,5800.01,FLWO,TRES,3850-9096 Angstroms,10/30/22
Imaging,128.01,VLT,NaCo,Brgamma,12/16/18
Imaging,128.01,Gemini,DSSI,R,10/31/18
Imaging,179.01,Gemini,Zorro,562,9/12/19
Imaging,179.01,Gemini,Zorro,832,9/12/19
Imaging,179.01,Gemini,Zorro,562,1/12/20
Imaging,179.01,Gemini,Zorro,832,1/12/20
Imaging,212.01,VLT,NaCo,Ks,1/25/19
Imaging,212.01,Gemini,Zorro,562,10/8/22
Imaging,212.01,Gemini,Zorro,832,10/8/22
Imaging,212.01,Gemini,Zorro,562,7/29/22
Imaging,212.01,Gemini,Zorro,832,7/29/22
Imaging,238.01,Palomar,PHARO,Brgamma,7/14/19
Imaging,238.01,Gemini,Zorro,562,7/15/19
Imaging,238.01,Gemini,Zorro,832,7/15/19
Imaging,238.01,Gemini,Alopeke,562,10/12/19
Imaging,238.01,Gemini,Alopeke,832,10/12/19
Imaging,238.01,Gemini,Zorro,562,9/12/19
Imaging,238.01,Gemini,Zorro,832,9/12/19
Imaging,261.01,Shane,ShARCS,Ks,9/14/19
Imaging,261.01,Shane,ShARCS,J,9/14/19
Imaging,261.01,Gemini,Alopeke,562,10/13/19
Imaging,261.01,Gemini,Alopeke,832,10/13/19
Imaging,332.01,VLT,NaCo,Ks,6/19/19
Imaging,332.01,Gemini,Zorro,562,10/10/19
Imaging,332.01,Gemini,Zorro,832,10/10/19
Imaging,406.01,Gemini,Zorro,562,12/29/20
Imaging,406.01,Gemini,Zorro,832,12/29/20
Imaging,507.01,Keck2,NIRC2,Brgamma,4/7/19
Imaging,507.01,Gemini,Zorro,562,3/16/20
Imaging,507.01,Gemini,Zorro,832,3/16/20
Imaging,507.01,Keck2,NIRC2,Brgamma,5/12/19
Imaging,507.01,Keck2,NIRC2,Brgamma,6/10/19
Imaging,507.01,Keck2,NIRC2,Jcont,6/10/19
Imaging,507.01,Keck2,NIRC2,Brgamma,5/12/19
Imaging,507.01,Palomar,PHARO,Brgamma,6/13/19
Imaging,507.01,Palomar,PHARO,Hcont,6/13/19
Imaging,507.01,Gemini,Alopeke,562,6/9/19
Imaging,507.01,Gemini,Alopeke,832,6/9/19
Imaging,507.01,Gemini,Alopeke,562,2/15/20
Imaging,507.01,Gemini,Alopeke,832,2/15/20
Imaging,507.01,Gemini,Zorro,562,3/4/23
Imaging,507.01,Gemini,Zorro,832,3/4/23
Imaging,706.01,Gemini,Zorro,562,12/28/20
Imaging,706.01,Gemini,Zorro,832,12/28/20
Imaging,836.02,Keck2,NIRC2,Brgamma,7/9/19
Imaging,836.02,VLT,NaCo,Brgamma,8/2/19
Imaging,836.02,Gemini,Alopeke,562,2/16/20
Imaging,836.02,Gemini,Alopeke,832,2/16/20
Imaging,836.02,Gemini,Zorro,562,3/13/20
Imaging,836.02,Gemini,Zorro,832,3/13/20
Imaging,836.02,Gemini,Zorro,562,3/14/20
Imaging,836.02,Gemini,Zorro,832,3/14/20
Imaging,836.02,Gemini,Zorro,562,3/5/23
Imaging,836.02,Gemini,Zorro,832,3/5/23
Imaging,851.01,Palomar,PHARO,Brgamma,7/13/19
Imaging,851.01,Palomar,PHARO,Hcont,7/13/19
Imaging,851.01,Gemini,Alopeke,562,10/13/19
Imaging,851.01,Gemini,Alopeke,832,10/13/19
Imaging,851.01,Gemini,Zorro,562,9/12/19
Imaging,851.01,Gemini,Zorro,832,9/12/19
Imaging,851.01,WIYN,NESSI,562,10/12/19
Imaging,851.01,WIYN,NESSI,832,10/12/19
Imaging,864.01,Gemini,Zorro,562,1/13/22
Imaging,864.01,Gemini,Zorro,832,1/13/22
Imaging,864.01,Gemini,Zorro,562,3/6/23
Imaging,864.01,Gemini,Zorro,832,3/6/23
Imaging,880.02,Gemini,NIRI,Brgamma,11/3/19
Imaging,880.02,Gemini,Alopeke,562,10/15/19
Imaging,880.02,Gemini,Alopeke,832,10/15/19
Imaging,880.02,Gemini,Zorro,562,3/13/20
Imaging,880.02,Gemini,Zorro,832,3/13/20
Imaging,880.02,WIYN,NESSI,562,11/18/19
Imaging,880.02,WIYN,NESSI,832,11/18/19
Imaging,906.01,Gemini,Zorro,562,3/16/20
Imaging,906.01,Gemini,Zorro,832,3/16/20
Imaging,907.01,Gemini,Zorro,562,3/13/20
Imaging,907.01,Gemini,Zorro,832,3/13/20
Imaging,969.01,Shane,ShARCS,Ks,10/15/19
Imaging,969.01,Shane,ShARCS,J,10/15/19
Imaging,969.01,Gemini,Zorro,562,1/14/20
Imaging,969.01,Gemini,Zorro,832,1/14/20
Imaging,969.01,Palomar,PHARO,Brgamma,3/19/22
Imaging,969.01,WIYN,NESSI,562,10/13/19
Imaging,969.01,WIYN,NESSI,832,10/13/19
Imaging,1099.01,Gemini,Zorro,562,9/28/19
Imaging,1099.01,Gemini,Zorro,832,9/28/19
Imaging,1135.01,WIYN,NESSI,832,4/21/22
Imaging,1139.01,Shane,ShARCS,J,10/15/19
Imaging,1139.01,Shane,ShARCS,Ks,10/15/19
Imaging,1139.01,Gemini,Alopeke,562,10/13/19
Imaging,1139.01,Gemini,Alopeke,832,10/13/19
Imaging,1139.01,Palomar,PHARO,Brgamma,8/8/21
Imaging,1194.01,Shane,ShARCS,Ks,10/17/19
Imaging,1194.01,Shane,ShARCS,J,10/17/19
Imaging,1194.01,Gemini,Alopeke,562,2/17/20
Imaging,1194.01,Gemini,Alopeke,716,2/17/20
Imaging,1242.01,Shane,ShARCS,Ks,3/5/21
Imaging,1242.01,Shane,ShARCS,J,3/5/21
Imaging,1242.01,Gemini,Alopeke,562,2/17/20
Imaging,1242.01,Gemini,Alopeke,832,2/17/20
Imaging,1242.01,Palomar,PHARO,Brgamma,6/21/21
Imaging,1254.01,Keck2,NIRC2,J,9/9/20
Imaging,1254.01,Keck2,NIRC2,K,9/9/20
Imaging,1254.01,WIYN,NESSI,562,4/20/21
Imaging,1254.01,WIYN,NESSI,832,4/20/21
Imaging,1254.01,WIYN,NESSI,832,4/18/22
Imaging,1264.01,Shane,ShARCS,Ks,11/12/19
Imaging,1264.01,Shane,ShARCS,J,11/12/19
Imaging,1264.01,WIYN,NESSI,,11/16/19
Imaging,1264.01,WIYN,NESSI,,11/16/19
Imaging,1264.01,Palomar,PHARO,Brgamma,5/21/22
Imaging,1264.01,Palomar,PHARO,Hcont,5/21/22
Imaging,1293.01,Palomar,PHARO,Brgamma,2/24/21
Imaging,1293.01,Palomar,PHARO,Hcont,2/24/21
Imaging,1293.01,Shane,ShARCS,Ks,3/4/21
Imaging,1293.01,Shane,ShARCS,J,3/4/21
Imaging,1293.01,Gemini,Alopeke,562,2/17/20
Imaging,1293.01,Gemini,Alopeke,832,2/17/20
Imaging,1347.01,Gemini,Alopeke,562,6/8/20
Imaging,1347.01,Gemini,Alopeke,832,6/8/20
Imaging,1347.01,Keck,NIRC2,Kp,6/30/20
Imaging,1355.01,WIYN,NESSI,,11/9/19
Imaging,1355.01,WIYN,NESSI,,11/9/19
Imaging,1410.01,Gemini,NIRI,K,11/14/19
Imaging,1410.01,Gemini,NIRI,Brgamma,11/14/19
Imaging,1410.01,Gemini,Alopeke,562,8/10/20
Imaging,1410.01,Gemini,Alopeke,832,8/10/20
Imaging,1410.01,Palomar,PHARO,Brgamma,8/8/21
Imaging,1410.01,Gemini,Alopeke,562,10/21/21
Imaging,1410.01,Gemini,Alopeke,832,10/21/21
Imaging,1468.01,Gemini,Alopeke,562,8/4/20
Imaging,1468.01,Gemini,Alopeke,832,8/4/20
Imaging,1468.01,Palomar,PHARO,Brgamma,8/8/21
Imaging,1468.01,Palomar,PHARO,Brgamma,11/11/21
Imaging,1468.01,Gemini,Alopeke,562,10/23/21
Imaging,1468.01,Gemini,Alopeke,832,10/23/21
Imaging,1468.01,WIYN,NESSI,562,10/28/21
Imaging,1468.01,WIYN,NESSI,832,10/28/21
Imaging,1468.02,Gemini,Alopeke,562,8/4/20
Imaging,1468.02,Gemini,Alopeke,832,8/4/20
Imaging,1468.02,Palomar,PHARO,Brgamma,8/8/21
Imaging,1468.02,Palomar,PHARO,Brgamma,11/11/21
Imaging,1468.02,Gemini,Alopeke,562,10/23/21
Imaging,1468.02,Gemini,Alopeke,832,10/23/21
Imaging,1468.02,WIYN,NESSI,562,10/28/21
Imaging,1468.02,WIYN,NESSI,832,10/28/21
Imaging,1546.01,Gemini,Alopeke,562,12/6/20
Imaging,1546.01,Gemini,Alopeke,832,12/6/20
Imaging,1546.01,Gemini,Alopeke,562,10/22/21
Imaging,1546.01,Gemini,Alopeke,832,10/22/21
Imaging,1546.01,Palomar,PHARO,Brgamma,11/5/20
Imaging,1683.01,Gemini,Alopeke,562,12/2/20
Imaging,1683.01,Gemini,Alopeke,832,12/2/20
Imaging,1683.01,Keck2,NIRC2,Brgamma,9/9/20
Imaging,1683.01,Gemini,Alopeke,562,2/7/21
Imaging,1683.01,Gemini,Alopeke,832,2/7/21
Imaging,1683.01,Palomar,PHARO,Brgamma,12/4/20
Imaging,1683.01,WIYN,NESSI,562,10/25/21
Imaging,1683.01,WIYN,NESSI,832,10/25/21
Imaging,1770.01,Shane,ShARCS,Ks,11/30/20
Imaging,1770.01,Gemini,Alopeke,562,2/7/21
Imaging,1770.01,Gemini,Alopeke,832,2/7/21
Imaging,1770.01,Palomar,PHARO,Brgamma,11/5/20
Imaging,1770.01,Palomar,PHARO,Hcont,11/5/20
Imaging,1798.02,Keck2,NIRC2,Brgamma,5/28/20
Imaging,1798.02,Gemini,Alopeke,562,6/6/20
Imaging,1798.02,Gemini,Alopeke,832,6/6/20
Imaging,1806.01,Shane,ShARCS,Ks,11/30/20
Imaging,1806.01,Gemini,Alopeke,562,2/3/21
Imaging,1806.01,Gemini,Alopeke,832,2/3/21
Imaging,1806.01,Palomar,PHARO,Brgamma,12/5/20
Imaging,1853.01,Keck2,NIRC2,Brgamma,5/28/20
Imaging,1853.01,Gemini,Alopeke,562,6/10/20
Imaging,1853.01,Gemini,Alopeke,832,6/10/20
Imaging,1856.01,Palomar,PHARO,Brgamma,2/23/21
Imaging,1856.01,Palomar,PHARO,Brgamma,2/26/21
Imaging,1856.01,Shane,ShARCS,Ks,3/4/21
Imaging,1856.01,Shane,ShARCS,J,3/4/21
Imaging,1856.01,WIYN,NESSI,562,3/30/21
Imaging,1856.01,WIYN,NESSI,832,3/30/21
Imaging,1856.01,WIYN,NESSI,832,4/21/22
Imaging,1895.01,Gemini,Zorro,562,3/14/20
Imaging,1895.01,Gemini,Zorro,832,3/14/20
Imaging,2134.01,Palomar,PHARO,Brgamma,11/11/21
Imaging,2134.01,WIYN,NESSI,562,9/14/22
Imaging,2134.01,WIYN,NESSI,832,9/14/22
Imaging,2134.01,Shane,ShARCS,BrG-2.16,6/1/21
Imaging,2134.01,Shane,ShARCS,J+Ch4-1.2,6/1/21
Imaging,2134.01,Shane,ShARCS,Ks,6/1/21
Imaging,2299.01,WIYN,NESSI,562,4/5/21
Imaging,2299.01,WIYN,NESSI,832,4/5/21
Imaging,2324.01,Gemini,Zorro,562,10/21/21
Imaging,2324.01,Gemini,Zorro,832,10/21/21
Imaging,2341.01,Gemini,Zorro,562,5/23/22
Imaging,2341.01,Gemini,Zorro,832,5/23/22
Imaging,2455.01,Shane,ShARCS,Ks,3/5/21
Imaging,2455.01,Shane,ShARCS,J,3/5/21
Imaging,2455.01,Gemini,Alopeke,562,10/16/21
Imaging,2455.01,Gemini,Alopeke,832,10/16/21
Imaging,2455.01,WIYN,NESSI,562,10/29/21
Imaging,2455.01,WIYN,NESSI,832,10/29/21
Imaging,2455.01,Palomar,PHARO,Brgamma,9/19/21
Imaging,2455.01,Palomar,PHARO,Hcont,9/19/21
Imaging,2455.01,Gemini,Alopeke,562,2/12/22
Imaging,2455.01,Gemini,Alopeke,832,2/12/22
Imaging,2590.01,Shane,ShARCS,Ks,1/17/22
Imaging,2590.01,Shane,ShARCS,J,1/17/22
Imaging,3353.01,Gemini,Zorro,562,3/5/21
Imaging,3353.01,Gemini,Zorro,832,3/5/21
Imaging,3353.01,Gemini,Zorro,562,3/17/22
Imaging,3353.01,Gemini,Zorro,832,3/17/22
Imaging,3884.01,Palomar,PHARO,Brgamma,2/13/22
Imaging,4317.01,Gemini,Alopeke,562,12/6/20
Imaging,4317.01,Gemini,Alopeke,832,12/6/20
Imaging,4317.01,Gemini,Alopeke,562,10/24/21
Imaging,4317.01,Gemini,Alopeke,832,10/24/21
Imaging,4317.01,Palomar,PHARO,Brgamma,11/11/21
Imaging,4317.01,WIYN,NESSI,562,11/23/21
Imaging,4317.01,WIYN,NESSI,832,11/23/21
Imaging,4317.01,Shane,ShARCS,J,11/21/21
Imaging,4317.01,Shane,ShARCS,Ks,11/21/21
Imaging,4336.01,Gemini,Zorro,562,3/19/22
Imaging,4336.01,Gemini,Zorro,832,3/19/22
Imaging,4336.01,Gemini,Zorro,562,3/19/22
Imaging,4336.01,Gemini,Zorro,832,3/19/22
Imaging,4336.01,Gemini,Zorro,562,5/17/22
Imaging,4336.01,Gemini,Zorro,832,5/17/22
Imaging,4337.01,Gemini,Zorro,halpha,3/21/22
Imaging,4337.01,Gemini,Zorro,832,3/21/22
Imaging,4443.01,WIYN,NESSI,832,4/18/22
Imaging,4443.01,Palomar,PHARO,Brgamma,5/19/22
Imaging,4463.01,Palomar,PHARO,Brgamma,5/21/22
Imaging,4463.01,Palomar,PHARO,Hcont,5/21/22
Imaging,4463.01,WIYN,NESSI,832,5/5/22
Imaging,4481.01,WIYN,NESSI,562,9/18/22
Imaging,4481.01,WIYN,NESSI,832,9/18/22
Imaging,4481.01,Palomar,PHARO,Brgamma,5/21/22
Imaging,4481.01,Shane,ShARCS,Ks,11/23/21
Imaging,4481.01,Shane,ShARCS,BrG-2.16,12/18/21
Imaging,4481.01,Shane,ShARCS,J+Ch4-1.2,12/18/21
Imaging,4495.01,Palomar,PHARO,Brgamma,11/11/21
Imaging,4524.01,Palomar,PHARO,Brgamma,11/11/21
Imaging,4524.01,WIYN,NESSI,562,1/28/23
Imaging,4524.01,WIYN,NESSI,832,1/28/23
Imaging,4527.01,WIYN,NESSI,z,12/21/21
Imaging,4527.01,Keck2,NIRC2,Kcont,9/8/22
Imaging,4527.01,Shane,ShARCS,Ks,11/23/21
Imaging,4527.01,Shane,ShARCS,Ks,12/18/21
Imaging,4527.01,Shane,ShARCS,BrG-2.16,12/18/21
Imaging,4527.01,Shane,ShARCS,J,12/18/21
Imaging,4537.01,WIYN,NESSI,562,9/16/22
Imaging,4537.01,WIYN,NESSI,832,9/16/22
Imaging,4537.01,Shane,ShARCS,Ks,11/23/21
Imaging,4552.01,Gemini,Zorro,562,5/17/22
Imaging,4552.01,Gemini,Zorro,832,5/17/22
Imaging,4552.01,Gemini,Zorro,562,7/28/22
Imaging,4552.01,Gemini,Zorro,832,7/28/22
Imaging,4552.01,Gemini,Zorro,562,7/30/22
Imaging,4552.01,Gemini,Zorro,832,7/30/22
Imaging,4597.01,Palomar,PHARO,Brgamma,11/11/21
Imaging,4602.01,Shane,ShARCS,J,12/19/21
Imaging,4602.01,Shane,ShARCS,Ks,12/19/21
Imaging,4644.01,Shane,ShARCS,J,11/21/21
Imaging,4644.01,Shane,ShARCS,Ks,11/21/21
Imaging,4644.01,WIYN,NESSI,562,9/19/22
Imaging,4644.01,WIYN,NESSI,832,9/19/22
Imaging,4644.01,Keck2,NIRC2,Kcont,9/8/22
Imaging,4856.01,Gemini,Zorro,562,5/23/22
Imaging,4856.01,Gemini,Zorro,832,5/23/22
Imaging,5082.01,WIYN,NESSI,832,4/18/22
Imaging,5082.01,Shane,ShARCS,BrG-2.16,3/17/22
Imaging,5082.01,Shane,ShARCS,J+Ch4-1.2,3/17/22
Imaging,5082.01,Shane,ShARCS,BrG-2.16,3/18/22
Imaging,5388.01,Palomar,PHARO,Brgamma,2/23/21
Imaging,5388.01,WIYN,NESSI,832,4/20/22
Imaging,5394.01,WIYN,NESSI,832,4/18/22
Imaging,5394.01,Palomar,PHARO,Brgamma,5/19/22
